Sensitivity of literature T1 mapping methods to the underlying magnetization transfer parameters

Purpose: Magnetization transfer (MT) has been identified as the principal source of $T_1$ variability in the MRI literature. This study assesses the sensitivity of established $T_1$ mapping techniques to variations in the underlying MT parameters. Methods: For each $T_1$-mapping method, the observed $T_1$ was simulated as a function of the underlying MT parameters $p_i^\text{MT}$, corresponding to different brain regions of interest (ROIs) at 3T. As measures of sensitivity, the derivatives $\partial T_1^\text{observed} / \partial p_i^\text{MT}$ were computed and analyzed with a linear mixed-effects model as a function of $p_i^\text{MT}$, ROI, pulse sequence type (e.g., inversion recovery, variable flip angle), and the individual sequences. Results: The analyzed $T_1$-mapping sequences have a considerable sensitivity to changes in the semi-solid spin pool size $m_0^\text{s}$, $T_1^\text{f}$ of the free, $T_1^\text{s}$ of the semi-solid spin pool, and the (inverse) exchange rate $T_\text{x}$. All derivatives vary considerably with the underlying MT parameters and between pulse sequences. In general, the derivatives cannot be determined by the sequence type, but rather depend on the implementation details of the sequence. One notable exception is that variable-flip-angle methods are, in general, more sensitive to the exchange rate than inversion-recovery methods. Conclusion: Variations in the observed $T_1$ can be caused by several underlying MT parameters, and the sensitivity to each parameter depends on both the underlying MT parameters and the sequence.

==> Figures/derivatives/jacobian.csv <==
seq_name,seq_type,ROI,m0s,T1f,T2f,Tex,T1s,T2s,dT1odm0s,dT1odT1f,dT1odT2f,dT1odTex,dT1odT1s,dT1odT2s,x,color
IR Stanisz et al.,IR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.33459853306522563,0.53465207650076,8.182690012610699e-6,0.09135979586950217,0.5188456653373974,0.007078630290228186,0.75,1
IR Stikhov et al.,IR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.36408684567221666,0.4449374144678568,0.0037563171535182527,0.06407933115311874,0.3872178837033345,0.012824435510305484,0.75,1
IR Preibisch et al.,IR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3919873825774739,0.4575744745851631,0.0151695001689477,0.10683839767285881,0.4020395746607271,0.014051866552920086,0.75,1
IR Shin et al.,IR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.374722221057089,0.49242765563757107,0.0017020290060297456,0.052264062285419376,0.48029739151410034,0.00021415063520776383,0.75,1
LL Shin et al.,LL,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3563811492728517,0.5034370295849528,0.00017114817199067128,0.046282621891929006,0.5252710215791105,0.0009754571442256877,0.875,2
IR Lu et al.,IR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3545031886626988,0.5052832937216319,0.0002934135762338594,0.047053719437073066,0.5311376950229899,7.848646777603007e-6,0.75,1
LL Stikhov et al.,LL,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3564082145762798,0.36755654023736756,0.01538998950570231,0.13026520007372613,0.2670248805964605,0.05671645055835972,0.875,2
vFA Stikhov et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3663147270854235,0.5961691322710401,0.001357234507618903,0.15665619428544103,0.46467808386268794,0.11479806056010894,1.25,5
vFA Cheng et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.36000049187763156,0.6126786533003552,0.0006204562482519215,0.1591822946011008,0.46921091043201324,0.1288201107415108,1.25,5
vFA Chavez & Stanisz,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3625066491029541,0.45566398004127584,1.2807759121091423e-5,0.10700278580005222,0.49414013680361124,0.0672964876063554,1.25,5
vFA Preibisch et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.38289032448970806,0.6305713246814024,0.000845860662502496,0.17002067278316288,0.488815240303131,0.12001846392227668,1.25,5
vFA HYB12.5ms Preibisch et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3762217717289428,0.5896247660040717,0.0008020442107494131,0.15214805778351426,0.4738807043528362,0.10605671304953233,1.25,5
vFA HYB15.2ms Preibisch et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3759240722788701,0.5821993007965772,0.0007935595733358988,0.14855946689350474,0.4718581537062436,0.1031997764243007,1.25,5
vFA HYB15.9ms Preibisch et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3755561743545884,0.5849151169786508,0.0007948559488721064,0.1499818324112566,0.4718703043045649,0.1043505305363828,1.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.4049011948393516,0.4327509701713088,0.006461324613760281,0.10367100281095173,0.38313302295545537,0.03408899918748211,1.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.39832453370079396,0.3839141324227311,0.006276525013812512,0.11212657978219762,0.3183334295265968,0.049385071776900664,1.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.38644488967368645,0.3396442571118819,0.00602146796217636,0.12440477731381014,0.2415215147492796,0.06417064097226673,1.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.37011628323668117,0.2724661319606699,0.005740644494875949,0.1377721922827738,0.1733581575900801,0.07281440627232665,1.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3500546589707731,0.2211363329064463,0.0054837308957044785,0.1517149016382775,0.12045348511275086,0.07500150153125702,1.25,5
MP2RAGE Marques et al.,MP2RAGE,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.33850934078120787,0.4151240884696536,0.035451875268432985,0.0827018815305807,0.38005989798582185,0.0007893352991622006,1.0,3
MPRAGE Wright et al.,MP2RAGE,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.35613687052661736,0.493183834709966,0.000879318333499691,0.02851121962009873,0.5016302279307098,0.000998991411454172,1.0,3
IR EPI Wright et al.,IR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3598040486666539,0.4960959176453069,0.0004814832139941077,0.031601959468224625,0.5075300409155332,0.00720188414042159,0.75,1
IR ad. Reynolds et al.,IR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.37334468757217526,0.47519197014764947,0.0032461665769139693,0.06969596205665281,0.4491089329867683,0.010356370784026233,0.75,1
IR sinc Reynolds et al.,IR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.3867325056618865,0.45495077624933616,0.0002686453924352239,0.06692879077344821,0.418201708191602,0.04066796398400743,0.75,1
SR Reynolds et al.,SR,WM,0.212,1.84,0.07690000000000001,0.07352941176470588,0.34,12.5,0.36169315329302154,0.5088186554446301,0.008574523601570535,0.051141779296534386,0.5327901057255997,0.001886929583332461,1.125,4
IR Stanisz et al.,IR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.2884614473660268,0.5077239753556498,1.0583483160569477e-5,0.08739737068247179,0.4976811979371193,0.004953880454601473,1.75,1
IR Stikhov et al.,IR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3142280780998027,0.411397968300834,0.004522302404656022,0.05755477965875542,0.361911623486142,0.01116100580577898,1.75,1
IR Preibisch et al.,IR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3398309950481474,0.42549691046532945,0.01658133404075197,0.10218600510248281,0.3751443352525841,0.008486435452130268,1.75,1
IR Shin et al.,IR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3272244373348695,0.46166402734881007,0.00226229587265554,0.047131936791907456,0.4546536400474806,0.0005837499911330872,1.75,1
LL Shin et al.,LL,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3093819956309389,0.47327946764171996,0.00028031586982274557,0.04012582145130693,0.5028256191232896,0.0005930620421597233,1.875,2
IR Lu et al.,IR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.30749330925308443,0.4752855912619198,0.00040588648546526325,0.040954711165542244,0.5092699459384376,5.672480019497866e-6,1.75,1
LL Stikhov et al.,LL,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.30691723815601846,0.3446195560617954,0.016519958016881903,0.12253307815068643,0.25349963426841765,0.043951508658631525,1.875,2
vFA Stikhov et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3158864687513026,0.5808633784511762,0.0015447531673389312,0.15503694097461349,0.4458449446568893,0.10455849842535749,2.25,5
vFA Cheng et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.30917155378500294,0.5998933767287667,0.0007071078749483985,0.15728392750873996,0.4508551769073952,0.11814974101825065,2.25,5
vFA Chavez & Stanisz,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.310512606148017,0.43162436193655285,3.966805359959242e-5,0.10590383225997446,0.475480442061299,0.0604110018019191,2.25,5
vFA Preibisch et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3313265454433714,0.6136823897548603,0.0009648619714060958,0.16782968998451023,0.47003590882097657,0.10816286142867984,2.25,5
vFA HYB12.5ms Preibisch et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3254401147635338,0.5713268014419872,0.000911682345118052,0.14982122867987144,0.45517276911531157,0.09640996532687948,2.25,5
vFA HYB15.2ms Preibisch et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3251362811747646,0.5635040738912959,0.0009011236464747908,0.14619070349305338,0.45306685450439294,0.0940391420324618,2.25,5
vFA HYB15.9ms Preibisch et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3248025270574418,0.5664821499079388,0.0009028693035596217,0.1476588321168628,0.45308431397418975,0.0950259453693717,2.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3537245162569788,0.4030207315786174,0.007228768668232716,0.09972844912516572,0.35908115441524413,0.03684842496918433,2.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3479725821111563,0.35872565995051275,0.0070186638180335685,0.10766279350415665,0.29944806123016876,0.05804040216003571,2.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3559408820659279,0.30875006045907827,0.006675740808690042,0.11755832345419923,0.2283097051029091,0.07907008235324325,2.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.32011589001508917,0.2513389134431411,0.0063896548231925565,0.12891713244225686,0.16416633144841575,0.09230366509759023,2.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3019274048574706,0.20727235721133805,0.006084927608427698,0.1402109857978887,0.114650142524917,0.0965054062867608,2.25,5
MP2RAGE Marques et al.,MP2RAGE,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.2897663247648496,0.3839245659756409,0.03677363047395783,0.07601332214685975,0.35638506959499655,0.0007213761299518668,2.0,3
MPRAGE Wright et al.,MP2RAGE,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.3090210311101598,0.4626213272480446,0.0011544987110705426,0.02210812370694946,0.4784951220825518,0.0008193796016358889,2.0,3
IR EPI Wright et al.,IR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.31250775214820636,0.4664285109210166,0.0006679410764990848,0.026346470315913785,0.48569188648157097,0.006261744429000382,1.75,1
IR ad. Reynolds et al.,IR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.32605332496141215,0.44721968472059165,0.004220164447237453,0.06594327602337718,0.4270756078062557,0.005834367457036103,1.75,1
IR sinc Reynolds et al.,IR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.33828318610457986,0.4297116891390409,0.00037065637585638494,0.06411028151463918,0.3993478953636,0.037396028668198536,1.75,1
SR Reynolds et al.,SR,anteriorCC,0.237,1.77,0.0699,0.07462686567164178,0.349,14.5,0.31525512990152826,0.47884039686380714,0.0071868254686857135,0.04486865114788595,0.5099774799796927,0.002038802806268896,2.125,4
IR Stanisz et al.,IR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.2966419411346199,0.5031381120498456,8.89716065221727e-6,0.0887570315309327,0.5035437854336969,0.007461968095986233,2.75,1
IR Stikhov et al.,IR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.32280394849369315,0.41021849898743523,0.0038575424195829507,0.05861102065869506,0.3684871084472478,0.012072283750091159,2.75,1
IR Preibisch et al.,IR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.34944210444087537,0.4222182558042073,0.014186904897252429,0.10391610836101221,0.38041383773874493,0.01443305583125024,2.75,1
IR Shin et al.,IR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.33534882889329354,0.45841100615206704,0.0018977286230422179,0.047584785609843576,0.46123272253969333,0.00025810917411292565,2.75,1
LL Shin et al.,LL,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3172778953296653,0.4700506742921287,0.00022824248627812988,0.04094270615925807,0.5093728744073308,0.0009713927581842338,2.875,2
IR Lu et al.,IR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3153810892326759,0.4719432523753156,0.0003364897000540492,0.04183177279031396,0.5156405176695619,7.504784977372831e-6,2.75,1
LL Stikhov et al.,LL,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3149006324277947,0.33604234463974414,0.014035515133039564,0.1245502386556288,0.25145092517051504,0.05595807689993861,2.875,2
vFA Stikhov et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.32833550648475585,0.5620961310111918,0.001302259363816878,0.1544925789624425,0.4479790707415016,0.11778536856674633,3.25,5
vFA Cheng et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.322254596378222,0.5789807195947505,0.0005957977251235978,0.15704286891056457,0.45282628883842435,0.1323249341675332,3.25,5
vFA Chavez & Stanisz,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.32145295613357966,0.42377272972551383,2.755813903374782e-5,0.10405262675651729,0.47470464522260725,0.071249345067201,3.25,5
vFA Preibisch et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3435543300164128,0.5930837269590162,0.0008111200063585878,0.16671871435343716,0.4714299202464347,0.12215491995317013,3.25,5
vFA HYB12.5ms Preibisch et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3373227479252234,0.5538839922040211,0.0007682763613378073,0.14921879639496616,0.4565769649359153,0.10857004148518541,3.25,5
vFA HYB15.2ms Preibisch et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.33698082958088127,0.5467103441663987,0.0007598426664832321,0.14570067386581625,0.45448737396692707,0.10579940529656921,3.25,5
vFA HYB15.9ms Preibisch et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3366809254469228,0.5494361763933182,0.000761194715005789,0.14714487950748747,0.4545565005248776,0.10694454132105134,3.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3632530533343903,0.39364604709726647,0.006127521645745814,0.10046647100181373,0.3612996230343488,0.03515777279147676,3.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.35627271596306503,0.3488959974037746,0.005932302116516402,0.10839387052644374,0.29752317096175673,0.050393167092170496,3.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.34253732748922255,0.2925303671068075,0.005646777233778339,0.11994855859232793,0.22307068104828517,0.0646279356308328,3.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3249823259778358,0.24294082850295198,0.00534301694321135,0.132167457841187,0.15821144421399005,0.07283471770583513,3.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3054433321057432,0.19695254128823533,0.005067204534133744,0.14398262400983874,0.10859383914273153,0.07376655389874932,3.25,5
MP2RAGE Marques et al.,MP2RAGE,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.29943976189775284,0.3833921044475618,0.03200218627186665,0.07799655827197655,0.36319460340192306,0.0008361898213762396,3.0,3
MPRAGE Wright et al.,MP2RAGE,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3168710584712727,0.4594115113147161,0.0009649582648019226,0.022325980209169684,0.48486943345771444,0.0010226334425268192,3.0,3
IR EPI Wright et al.,IR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3207933280450663,0.4625355817650158,0.0005411480420880727,0.0253736456778398,0.4908428490635019,0.007871972581933322,2.75,1
IR ad. Reynolds et al.,IR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3344055372981518,0.44274694979580187,0.0035296500917535983,0.06638809998955172,0.4315161486751451,0.010786014927957157,2.75,1
IR sinc Reynolds et al.,IR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.34824875408200284,0.4230864700944491,0.00029457317343526985,0.06406948281324747,0.40010927993102885,0.043415002205807615,2.75,1
SR Reynolds et al.,SR,posteriorCC,0.235,1.8,0.07629999999999999,0.07407407407407407,0.35,12.6,0.3234071984897192,0.47572299818403924,0.008314323407849225,0.045939278316318784,0.517037081729777,0.0021368462077196097,3.125,4
IR Stanisz et al.,IR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.813381372355703,0.9297384979223619,5.583449212534958e-6,0.08277224388163348,0.4773173357189793,0.0037593241195337805,3.75,1
IR Stikhov et al.,IR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.9269596484156848,0.8144226671780771,0.0049804447881333395,0.062154097784219264,0.35832126708658807,0.02807161338353549,3.75,1
IR Preibisch et al.,IR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.9723301612378166,0.8750114203970957,0.027789457141316535,0.10139177006448094,0.4226850066399947,0.00744435300990536,3.75,1
IR Shin et al.,IR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8869786240851795,0.8977861305308412,0.0010530562041050741,0.04837133111159466,0.4627819373488909,0.0004375349770030479,3.75,1
LL Shin et al.,LL,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8512008580455543,0.9077826866756399,0.00019482204583082342,0.048962815972558436,0.4837377992043094,0.0008294186198145814,3.875,2
IR Lu et al.,IR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8475214957490252,0.9104253326681825,0.00019837331781097728,0.04881827883803114,0.48693232703516265,2.315624854687869e-5,3.75,1
LL Stikhov et al.,LL,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.9393762982698418,0.6982413632188226,0.03891924817601828,0.1695749773230501,0.244178884136627,0.06723858427265457,3.875,2
vFA Stikhov et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8169814692466606,1.024136742272835,0.0020936789222566654,0.15899447320475127,0.4229475906387514,0.09574555654008168,4.25,5
vFA Cheng et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.80268895287188,1.044442750257689,0.00095585379059216,0.16138510715134297,0.4240607555851535,0.10733085599745873,4.25,5
vFA Chavez & Stanisz,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8972486971967469,0.8599516877164115,0.00017209147965466937,0.11535897311497052,0.49104454704114864,0.04872104901789726,4.25,5
vFA Preibisch et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8338992966875824,1.1165907778316826,0.0013245887530701004,0.1927959281245904,0.4379115792453887,0.11298402793623502,4.25,5
vFA HYB12.5ms Preibisch et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8344883134837661,1.0407081382394423,0.0012529251098047163,0.1647459408543511,0.4321564578346359,0.09502529575512297,4.25,5
vFA HYB15.2ms Preibisch et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8380845376684348,1.0277375917378373,0.0012407186915798125,0.15896258777583905,0.432517821070139,0.09129255454124771,4.25,5
vFA HYB15.9ms Preibisch et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8360055097425114,1.0305714181904602,0.001241712574147959,0.16033778705088245,0.43170083741855747,0.09224133123361149,4.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.97271625148368,0.8370158105735716,0.01048498530224684,0.10277310061352886,0.4010733205392718,0.04265199037412743,4.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,1.0261055312737002,0.6027921302400854,0.010549953372940719,0.11600235767927178,0.34341108826486744,0.08005268202091859,4.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,1.038960574573271,0.6574457255115521,0.010627475920954563,0.14038956179453158,0.2713848294138441,0.12069987693015513,4.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,1.0561070292593082,0.5530601802765427,0.01066356540934658,0.16640205088241436,0.20303600890394713,0.15075927099626846,4.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,1.0531580227550503,0.4678267330203258,0.010693059028093864,0.19480404314894378,0.14724996764954848,0.1657849730522931,4.25,5
MP2RAGE Marques et al.,MP2RAGE,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.881089718434376,0.782999413828021,0.09162717423020786,0.09431521668665205,0.3718602150755764,0.0007569622117334212,4.0,3
MPRAGE Wright et al.,MP2RAGE,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.861203916567327,0.8896328976826012,0.0009556664389078748,0.015444425787381118,0.45860537007648794,0.001237607886532676,4.0,3
IR EPI Wright et al.,IR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8595673377363,0.8943214549411939,0.0004299196759015169,0.0278384501616677,0.4679528972135461,0.005634341686502,3.75,1
IR ad. Reynolds et al.,IR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8968386397716472,0.8512673288846155,0.003074664654336345,0.06273277181219371,0.41860498819487857,0.005549638973755452,3.75,1
IR sinc Reynolds et al.,IR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.9191771651689931,0.8197470423517333,0.0002577540169186823,0.056823830578215155,0.3962614488606135,0.037365386382443785,3.75,1
SR Reynolds et al.,SR,GM,0.098,2.46,0.083,0.07142857142857142,0.42,14.4,0.8502258486043,0.9168851243672946,0.01659993606476288,0.0559735230638589,0.49151966167486,0.0014667189874672589,4.125,4
IR Stanisz et al.,IR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5134623361601768,1.0111710747933014,7.059083857006216e-6,0.060719974596023615,0.36324409998713236,0.00332027485077235,4.75,1
IR Stikhov et al.,IR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.6086791781286826,0.875817790434192,0.004876187502188176,0.03725299914087991,0.2724151326858432,0.018200466213040466,4.75,1
IR Preibisch et al.,IR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.6425791296154236,0.9328285330302429,0.02831550714645084,0.07727157247815765,0.3114796975651401,0.005724249867530852,4.75,1
IR Shin et al.,IR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5790515584485745,0.9707849159228686,0.0013525228191294384,0.02910705554373214,0.35046763570323625,0.0004580889109123023,4.75,1
LL Shin et al.,LL,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5460246755933457,0.9838423728001737,8.76993504971055e-5,0.029439848573992174,0.3707652372190726,0.0005636482035745124,4.875,2
IR Lu et al.,IR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5424026901501422,0.9867868803244613,0.0002516636144550699,0.029810228678890296,0.3736773226308133,1.417640086749335e-5,4.75,1
LL Stikhov et al.,LL,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.6262546746792289,0.7473835326558501,0.03486549088905462,0.120060752302539,0.1884052385103471,0.047330885036652504,4.875,2
vFA Stikhov et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5230878395950211,1.0993545307804653,0.002192085551417805,0.11777055010241816,0.3133670825046446,0.07591380699555006,5.25,5
vFA Cheng et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5101314456441843,1.120233038468823,0.000999143044135981,0.11862437980117739,0.3137074057239524,0.08515925388673906,5.25,5
vFA Chavez & Stanisz,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5787913531337832,0.9373879088068984,0.0001665023094054067,0.08508740945192157,0.37510617141373653,0.044186072195165245,5.25,5
vFA Preibisch et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5325234866168577,1.1752740978088851,0.0013694744648709528,0.13690153384752898,0.32249644214785456,0.08404831478129773,5.25,5
vFA HYB12.5ms Preibisch et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5362156978083843,1.107421781704259,0.001305239101362893,0.11924758518374791,0.3205892320310151,0.07336852094061733,5.25,5
vFA HYB15.2ms Preibisch et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5391297672618742,1.096026816100235,0.0012941595616670406,0.1155961405829031,0.3212748301715126,0.07117147779887628,5.25,5
vFA HYB15.9ms Preibisch et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.537586780844432,1.0989807395989402,0.0012951337442228148,0.11662479270154447,0.32053751099020517,0.07181983182629773,5.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.6395687245560401,1.0642410210911544,0.010892966002357764,0.07799025048989454,0.29982831247168346,0.035716776780771474,5.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.6777011677862967,0.8193012576659241,0.01095148784785007,0.08925849512235062,0.2583370518893124,0.06754986253598955,5.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.708806289123181,0.715985945246489,0.010983301953328754,0.10652765064032278,0.20597230491345614,0.10301619734671467,5.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.7263098976828879,0.6124958648915378,0.010947979624897195,0.12872937583022723,0.15562501800337633,0.12981540784416093,5.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.7314924668382604,0.5199607952585339,0.01091148461210646,0.15226688653655818,0.11389492048018515,0.14435499149757822,5.25,5
MP2RAGE Marques et al.,MP2RAGE,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5675963242089722,0.8293120001041676,0.08250842784205067,0.06655182049532181,0.27603265301356106,0.0006008683847449762,5.0,3
MPRAGE Wright et al.,MP2RAGE,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5540837183348287,0.9638431655679603,0.0010275316888733884,0.002426639312005767,0.3515228039633152,0.0009447457999009299,5.0,3
IR EPI Wright et al.,IR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5536012623104536,0.9708333034837499,0.0004912381416084204,0.01305069680105929,0.35924870367750367,0.004587784407690914,4.75,1
IR ad. Reynolds et al.,IR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5870525287286309,0.9265988406791457,0.003300949431502184,0.04261500408576017,0.3212451760805043,0.003710092467848685,4.75,1
IR sinc Reynolds et al.,IR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.6073992342703239,0.8966106274902939,0.0002850854714332348,0.03877999630030356,0.3054647821415835,0.029863819922921808,4.75,1
SR Reynolds et al.,SR,caudate,0.113,1.95,0.0733,0.07246376811594203,0.432,15.1,0.5458962530543652,0.9914125532018737,0.011114554496562299,0.03499530416552734,0.37563251439096534,0.0012178025528821888,5.125,4
IR Stanisz et al.,IR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.4889450241969973,0.9499832849159063,7.851450078649582e-6,0.06681275763308869,0.39674940754921667,0.002817629623513714,5.75,1
IR Stikhov et al.,IR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5642872571261275,0.8308684710114576,0.00477919014839634,0.04017930873133161,0.3088518887829797,0.014679982091022059,5.75,1
IR Preibisch et al.,IR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5987025097749835,0.8708172995179984,0.02989839493822112,0.0828921177442293,0.3380927277815777,0.004884523807612397,5.75,1
IR Shin et al.,IR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.545918100885318,0.9118499283408977,0.0014426916895981484,0.03387129407299947,0.3833961840579143,0.00041992491203943395,5.75,1
LL Shin et al.,LL,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5175671691920692,0.923789693807614,9.753474261097703e-5,0.03490594416373475,0.4052543449971846,0.0004581253239468689,5.875,2
IR Lu et al.,IR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5146569334886026,0.9265864492745591,0.00022009398218272492,0.035923105696701374,0.4084307756867521,2.601823996986056e-5,5.75,1
LL Stikhov et al.,LL,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.575745726368079,0.7082667100324567,0.03535803913506462,0.12202779109886538,0.2180372230243206,0.0402618194583643,5.875,2
vFA Stikhov et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.50108655671177,1.03304969413602,0.002365041595104069,0.12474263195772471,0.34694911695670555,0.07095923879263569,6.25,5
vFA Cheng et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.4893375676933826,1.053563932894976,0.0010773635234961293,0.12597603304597896,0.34777124904908363,0.080032201591301,6.25,5
vFA Chavez & Stanisz,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5462795336506535,0.8719836397733898,0.00015074231593843472,0.0872304165308151,0.40798885129850354,0.038562915337457954,6.25,5
vFA Preibisch et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5132831687853029,1.0973940933909996,0.0014721857628754937,0.141701737392652,0.35846322112200985,0.07704291658705714,6.25,5
vFA HYB12.5ms Preibisch et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5141714083745459,1.036858565071442,0.0014059373489426162,0.12463325603490782,0.35490742752250043,0.06767806160787862,6.25,5
vFA HYB15.2ms Preibisch et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5162762290509054,1.0267204412529722,0.0013943803195573792,0.12113106118037174,0.3552873800450712,0.06576297340047094,6.25,5
vFA HYB15.9ms Preibisch et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5149898044591693,1.0296039815399676,0.0013954821230163677,0.1222329541243139,0.35460997082724,0.06639812271143349,6.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.6096830685233515,0.8419790274214654,0.01182347985713929,0.08319336006188495,0.3273496431552326,0.03232640511288827,6.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.6295025637450518,0.7739457648374792,0.011830442069290473,0.09349801742693581,0.28523444490617045,0.06095895282429263,6.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.6496754716236086,0.680641308185518,0.011813575344694167,0.10931392504944662,0.23089099296421256,0.09374148459283073,6.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.6632884867323202,0.5857390051392549,0.011763019729079066,0.1305675113790256,0.17738525363450827,0.11996782446607966,6.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.6638386946505507,0.4996184927083243,0.011703613491804118,0.15173003573328084,0.1319552207001591,0.13536424408200623,6.25,5
MP2RAGE Marques et al.,MP2RAGE,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5221050050212837,0.7723690430772717,0.08217802274066353,0.06977872931254073,0.3014911740667318,0.0005539188988785489,6.0,3
MPRAGE Wright et al.,MP2RAGE,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5218216519440301,0.9104324121603978,0.0008622870919708423,0.013699321728907955,0.3902365393423802,0.0007382004162175591,6.0,3
IR EPI Wright et al.,IR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5226300165049049,0.9151452082712268,0.0004439050071944921,0.021422110422851918,0.3958740196912414,0.003356580653344199,5.75,1
IR ad. Reynolds et al.,IR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5513613717062852,0.8764713907562981,0.003405341870201973,0.04775130889024142,0.3561222109995785,0.00291325706644013,5.75,1
IR sinc Reynolds et al.,IR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5683742974639451,0.8513453449805656,0.0002987533887757194,0.044195387183412004,0.3403716563996204,0.025665919577550014,5.75,1
SR Reynolds et al.,SR,putamen,0.118,1.84,0.0674,0.06711409395973154,0.385,15.4,0.5187626290103355,0.9293888569308683,0.007953709545849624,0.039841767664089325,0.40920373221629747,0.0010037395311403889,6.125,4
IR Stanisz et al.,IR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.3586673002925888,0.7514432943896672,1.1448024637460903e-5,0.07542264748423275,0.44294686644256737,0.0035080022013348044,6.75,1
IR Stikhov et al.,IR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.401826610837993,0.6431574896421792,0.00530434850477973,0.04078779013658715,0.3467578973895769,0.01115446978567717,6.75,1
IR Preibisch et al.,IR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.4315747956890722,0.6603673839245658,0.028429134703308646,0.09061924336304507,0.3586543853186512,0.006091318583838301,6.75,1
IR Shin et al.,IR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.4022811663138078,0.7097815170323293,0.002118502876914752,0.03533387039061283,0.42251469915044293,0.00045567570557189795,6.75,1
LL Shin et al.,LL,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.38026183479929254,0.7223189140212175,3.9254906901236583e-5,0.03666895893034593,0.4526109977556689,0.0004875105028996653,6.875,2
IR Lu et al.,IR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.37819526763378414,0.7249033848187866,0.00027220146741732296,0.03860704624125279,0.45676519204043753,6.999488112947967e-6,6.75,1
LL Stikhov et al.,LL,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.40231701467208575,0.5344126812344112,0.029970667474018733,0.12065595444427704,0.24316417645083713,0.03832486602732486,6.875,2
vFA Stikhov et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.3814973780566962,0.8214218620586948,0.0024316670713210617,0.13687573833108654,0.3915882572564993,0.07814468334899802,7.25,5
vFA Cheng et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.37303555736130484,0.841348623458673,0.0011085006529974704,0.13883023471020922,0.3941023728606495,0.08857843810187804,7.25,5
vFA Chavez & Stanisz,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.39567374072456385,0.6652594632474942,5.742618774976391e-5,0.08936462731306569,0.4416808087207136,0.04346771252736701,7.25,5
vFA Preibisch et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.39501030196846865,0.8643648435010736,0.0015092388818060325,0.1495833009612698,0.4076194828022152,0.08145559752639712,7.25,5
vFA HYB12.5ms Preibisch et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.39202356702724755,0.8166273946386851,0.0014411193503796136,0.1333188352061435,0.4001608822624824,0.07275007893322305,7.25,5
vFA HYB15.2ms Preibisch et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.3926655516127265,0.8083861921277808,0.0014284781761443879,0.13001884317655094,0.3996690934008448,0.07099196937647503,7.25,5
vFA HYB15.9ms Preibisch et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.391986626609137,0.8112282075721924,0.0014300213876908292,0.13129183810783043,0.39924304525025767,0.07168880185778377,7.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.44692152432348103,0.6366899485303982,0.011917823708220492,0.09036302119683479,0.3478992213081541,0.03125974222335591,7.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.45112805137269957,0.5778500873526629,0.011752487832194097,0.0994580383755744,0.2995999153763732,0.054780909215949906,7.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.4521924673218126,0.5013614855986235,0.011485765590481454,0.11299833258602357,0.23859630718780722,0.08070073584377688,7.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.44733257685440364,0.42326192589439576,0.011164005750834946,0.12749670068622906,0.18000171127641879,0.1002696455216439,7.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.43636726703165657,0.3550703111204048,0.010837577680209947,0.14613666212296034,0.13155537697131328,0.1101813753300368,7.25,5
MP2RAGE Marques et al.,MP2RAGE,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.3654133833827422,0.5848129696327464,0.06761483889018156,0.0704803582046339,0.3265335781424225,0.0006520192409355668,7.0,3
MPRAGE Wright et al.,MP2RAGE,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.38127086246890207,0.7133045102892046,0.0009136712113772558,0.019366642658599602,0.4396530060049435,0.0006735934649050111,7.0,3
IR EPI Wright et al.,IR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.38342559755770733,0.7164474062640008,0.0005327240637278649,0.023972418626474857,0.44351311981124025,0.003347481410178307,6.75,1
IR ad. Reynolds et al.,IR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.4042865412888192,0.6856313083096929,0.004468519960513183,0.05245775937505973,0.39652785190448,0.0037528142690689925,6.75,1
IR sinc Reynolds et al.,IR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.41812093819711127,0.6643803178374972,0.00039408519146244206,0.04902485011072475,0.37717925788290463,0.027445839235155284,6.75,1
SR Reynolds et al.,SR,pallidum,0.164,1.664,0.0593,0.06329113924050632,0.351,14.9,0.38361234616297035,0.726704595442617,0.0048758953506675695,0.04122902441625114,0.45608890345875125,0.0010924235138335926,7.125,4
IR Stanisz et al.,IR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.4605208687812987,0.7260110557595714,9.689830904302228e-6,0.08233433038664137,0.47545035577317724,0.006038611744687697,7.75,1
IR Stikhov et al.,IR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5153371879250138,0.6132284997942866,0.005473449841331096,0.0520318227924462,0.3533882422654844,0.01921295843019843,7.75,1
IR Preibisch et al.,IR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5529411890655516,0.6428788394173789,0.025155759700667135,0.10033564565354944,0.38818946051731645,0.012482317148179708,7.75,1
IR Shin et al.,IR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5131777899703939,0.6856462558043832,0.0018169708976886892,0.04129050613299403,0.4518493081122221,0.00035654693073313847,7.75,1
LL Shin et al.,LL,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.4867847688836855,0.6982766392138673,4.4800349031225035e-5,0.040747355313292266,0.4831109228901611,0.0010760614631049868,7.875,2
IR Lu et al.,IR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.48411996877708463,0.7007471438983102,0.0003098303449895954,0.0416872495940267,0.4874414153667868,1.293457497628612e-5,7.75,1
LL Stikhov et al.,LL,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5122276999717892,0.5005076117945398,0.027879770762669346,0.13893305084937826,0.23723690838846595,0.06404419162483739,7.875,2
vFA Stikhov et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.490144823850012,0.797942347198413,0.0020556211184590625,0.15283198795858863,0.42150650955319435,0.10815240661906848,8.25,5
vFA Cheng et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.48153802996791256,0.8164122731478769,0.000937984519486741,0.15505130482005144,0.424272648190576,0.1210902988435118,8.25,5
vFA Chavez & Stanisz,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5092948502038815,0.6441790873574523,7.891499223889746e-5,0.10346736372591966,0.47111486415138987,0.06249699970082688,8.25,5
vFA Preibisch et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5084266254090561,0.8545918915314521,0.0012888336480657322,0.17311596844286894,0.44132931057412345,0.11780395965249013,8.25,5
vFA HYB12.5ms Preibisch et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5032996858079419,0.7999979239113739,0.0012230494023227523,0.1518457103096325,0.4314372044100181,0.1027033499066149,8.25,5
vFA HYB15.2ms Preibisch et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.503937717584516,0.7903858885165186,0.0012110355727145193,0.147504146704473,0.43059118105830435,0.09959590694156666,8.25,5
vFA HYB15.9ms Preibisch et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5030786770059686,0.7932421314728156,0.0012124531506894419,0.14893102291175614,0.43016249922250394,0.10063859523619548,8.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5631644993058965,0.6421289518466675,0.009331779512754346,0.09877139556778129,0.3718736156144697,0.037793016150615734,8.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5700720537646419,0.5438697336779117,0.009835191240232403,0.11015658233806776,0.31057485853121447,0.06132813166547714,8.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5676402352887376,0.4596227625929171,0.00953426667080023,0.12600136066257114,0.23690210075111912,0.08478830962599188,8.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5560849082072907,0.37850493241467004,0.009199075992834704,0.1457881531252261,0.17066638168138154,0.09962203411002221,8.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5355210443640707,0.31082310764887616,0.008878363628156628,0.16620917864926474,0.11957193235107388,0.10491352034743343,8.25,5
MP2RAGE Marques et al.,MP2RAGE,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.47839402544737697,0.5700188996529932,0.06747598657010896,0.08245523675041526,0.3476249489077246,0.0008254834357866538,8.0,3
MPRAGE Wright et al.,MP2RAGE,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.4891191015729502,0.683063936006409,0.0011451367242714058,0.01351158497177287,0.4597423132507398,0.0012062797758861502,8.0,3
IR EPI Wright et al.,IR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.4915932598569711,0.68756853925509,0.0005677687166227169,0.02168140501536949,0.4673971549261915,0.0066378784691464,7.75,1
IR ad. Reynolds et al.,IR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5123425915304811,0.6515378751985053,0.004004005242978661,0.0581619894971785,0.4139509604413288,0.00904374778333426,7.75,1
IR sinc Reynolds et al.,IR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.5282749855138027,0.6228758284920298,0.00033073751063518133,0.05300500304504159,0.38732692151330655,0.040077535332825334,7.75,1
SR Reynolds et al.,SR,thalamus,0.158,2.02,0.0708,0.07042253521126761,0.396,13.0,0.4896938693933073,0.7037784807340667,0.01001165416265499,0.04672580230138461,0.4889597388522719,0.0015000691733942928,8.125,4
IR Stanisz et al.,IR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9590384465323871,0.8185407013749662,4.625197697593562e-6,0.10538948285185208,0.5966002798957568,0.004950593953085986,8.75,1
IR Stikhov et al.,IR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.0551788227016081,0.7278752906356979,0.00403459701716214,0.08057243724956097,0.4650482276269686,0.03062831542916521,8.75,1
IR Preibisch et al.,IR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.1139138900763217,0.772924065563446,0.023453381490666704,0.1256399052776941,0.5326947203822332,0.010933739395450583,8.75,1
IR Shin et al.,IR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.025918416677903,0.7922071774516711,0.0008070346521069354,0.06680259603906989,0.5804056090134596,0.00028919802919297205,8.75,1
LL Shin et al.,LL,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9936083877425255,0.8003968769101367,0.00020153009269244606,0.06868558985938017,0.6034890930609211,0.0012290873902794624,8.875,2
IR Lu et al.,IR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.990714295656034,0.8026864312268611,0.000123373801564206,0.06917833933055362,0.6071494917632516,2.1421968744957127e-5,8.75,1
LL Stikhov et al.,LL,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.0609749593502058,0.6157989005977113,0.033145133135256716,0.20361979957339646,0.3179652462204631,0.08183898882468613,8.875,2
vFA Stikhov et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9774720444096519,0.8991262052848965,0.0017614540628621451,0.1933805874064319,0.5423026165999683,0.11018833238249044,9.25,5
vFA Cheng et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9657271341513884,0.9169691683636713,0.0008042509763333364,0.19737044084025274,0.5448772645016481,0.12354968441490839,9.25,5
vFA Chavez & Stanisz,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.0442420137026225,0.7458442780687244,0.00013410177857498567,0.13263085590187687,0.605808821053436,0.04982244259429266,9.25,5
vFA Preibisch et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.0072210062302687,0.9809704545448364,0.0011135311615357462,0.2326755438873268,0.5661184450503918,0.1311704554149157,9.25,5
vFA HYB12.5ms Preibisch et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9977654098168282,0.9138798074664888,0.0010531524466302741,0.19936882262342015,0.5538171194456689,0.10904626173748706,9.25,5
vFA HYB15.2ms Preibisch et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9997566025002921,0.9024423030233192,0.0010429226405753377,0.19256807040417304,0.5531949605926928,0.1044367639359041,9.25,5
vFA HYB15.9ms Preibisch et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9979534958592875,0.9049793744287784,0.0010437836240611554,0.19426754038396746,0.552520510355391,0.10565952936264164,9.25,5
vFA CSMT w/ B1rms = 0.4uT Teixeira et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.1078189253728834,0.7587417850965869,0.008817664371845824,0.12612047498149256,0.5031010969748012,0.04081940154162416,9.25,5
vFA CSMT w/ B1rms = 0.8uT Teixeira et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.1328372249600231,0.6656813960782144,0.008857199362211562,0.14193120439112156,0.4301773530695794,0.07136923032683584,9.25,5
vFA CSMT w/ B1rms = 1.2uT Teixeira et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.153308906915826,0.5733124706860029,0.008894657000107527,0.16575582471474773,0.33901108123307433,0.10445697280643713,9.25,5
vFA CSMT w/ B1rms = 1.6uT Teixeira et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.1545846206942165,0.4797955394252313,0.008888829960701134,0.1950434212087425,0.25294055114540603,0.1282462385251261,9.25,5
vFA CSMT w/ B1rms = 2uT Teixeira et al.,vFA,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.1372588388035971,0.3997230435788587,0.008866596560458611,0.22533767539568164,0.18301801070031387,0.13981379862304733,9.25,5
MP2RAGE Marques et al.,MP2RAGE,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.0166293395864314,0.6983416306004422,0.078649195501693,0.11860694290540613,0.47417774902585363,0.000926218021856736,9.0,3
MPRAGE Wright et al.,MP2RAGE,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.999312312735488,0.788622542065014,0.0006248828669858693,0.03752056931394042,0.5807131815989633,0.0013243993714370731,9.0,3
IR EPI Wright et al.,IR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9993368185954895,0.7906063203578962,0.0002867689741199088,0.047132579899843915,0.5876558064063032,0.00527617834368397,8.75,1
IR ad. Reynolds et al.,IR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.031591950433789,0.7522444327928479,0.0024641704224958373,0.08156912613649166,0.5279392397705054,0.008662392336914007,8.75,1
IR sinc Reynolds et al.,IR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,1.0509851989081003,0.7226836077465507,0.00019918374156085018,0.07381305674006873,0.4988583739205781,0.04034887352520881,8.75,1
SR Reynolds et al.,SR,hippocampus,0.097,2.65,0.091,0.06535947712418301,0.376,13.0,0.9944370817456147,0.8091299930670027,0.017230000801842636,0.07698921759444516,0.6134918435382734,0.0013969538714169608,9.125,4


==> Figures/mixed_model/mixed_model.csv <==
dT1odm0s_simulated,dT1odT1f_simulated,dT1odT2f_simulated,dT1odTex_simulated,dT1odT1s_simulated,dT1odT2s_simulated,dT1odm0s_predicted,dT1odT1f_predicted,dT1odT2f_predicted,dT1odTex_predicted,dT1odT1s_predicted,dT1odT2s_predicted,color,ROI
-2.1029237413317245,0.2674151766425944,-0.00011026232986000343,1.3003720410578672,1.3738190609110246,0.0005080356667627884,-1.9896115998978503,0.2716714187189144,-0.03425948292357962,1.2129924894850896,1.3275899953878727,0.00040030938666379186,1,WM
-2.2882553149790144,0.22254288819666077,-0.05061664078704038,0.9120748338823761,1.0252900715887048,-0.0009204140318401064,-2.3530500447030174,0.21858163989759802,-0.09540198003610785,0.8248186586871786,1.0201705181938163,-0.0011511826697330589,1,WM
-2.463607851394737,0.22886352513429314,0.20441009360761983,1.5206871241662345,1.0645355021908034,0.0010085071688698626,-2.5607960264170626,0.2345113205384683,0.273663884900535,1.4482155680222675,1.1041985135667158,0.0007126369746002397,1,WM
-2.355097758040363,0.24629592646093937,-0.02293496190188308,0.7439018958092231,1.2717494920938215,-1.536966281395434e-5,-2.2993032163389833,0.2522235065878996,-0.05543878603224357,0.6815052166810056,1.2617775729356178,3.634888749978228e-5,1,WM
-2.2398256588377543,0.251802448942124,-0.0023062337893637393,0.6587649077181021,1.3908323607566904,-7.000888594921203e-5,-2.148561180095436,0.2578955231019331,-0.03287725507746228,0.6616813902014849,1.3462735730988287,6.0992209246343635e-5,2,WM
-2.2280228337739443,0.2527258888237574,-0.003953768806864402,0.6697403447699314,1.4063663592841733,-5.633000079619384e-7,-2.133300438972401,0.2590824511966879,-0.03770234616202263,0.6691381166207471,1.3580589835425254,6.207136952560035e-5,1,WM
-2.2399957620017577,0.18383954996867347,0.20738120310124386,1.8541331281064048,0.7070385187902744,0.004070558652513856,-2.3671642316952672,0.16777928608557424,0.32985824968305316,2.017723324141054,0.7268919402659599,0.0039252215365683995,2,WM
-2.302257362967046,0.29818396078911663,0.018288831514553266,2.2297700336184736,1.2303921020194728,0.00823909525551021,-2.111103721435955,0.30935513396473246,-0.008639897748904411,2.1782644799458417,1.1883170901522984,0.007001928871446232,5,WM
-2.262572923811929,0.3064414738081139,-0.008360692071069462,2.2657253484495565,1.2423942906408108,0.009245462493409866,-2.0546586881579545,0.3187718080427874,-0.04533125548237706,2.209546432180272,1.1954964395668413,0.007837940717541906,5,WM
-2.278323911959906,0.22790795934041821,-0.000172585465024439,1.5230269468688762,1.3084028335488371,0.0048298914550015835,-2.2833163079892067,0.23315986057843113,-0.03283157038207692,1.519118999298887,1.317115460476518,0.004004662486390313,5,WM
-2.406433603636432,0.3153907926049031,0.011398032583504213,2.4199936874298316,1.294303372382517,0.008613765353273446,-2.2067756860455736,0.33767568836272316,-0.018072765374193986,2.4611765393549385,1.2372288475876099,0.007605909799593245,5,WM
-2.364522308352293,0.29491068656422414,0.010807602779974123,2.165603354954353,1.2547591465653198,0.007611725816952081,-2.1865238962618645,0.3102488727750165,-0.018862659418429517,2.1681842493201877,1.2121895487384033,0.006658903187568548,5,WM
-2.3626512922554674,0.2911967159702789,0.010693271687412919,2.1145250527783177,1.2494037609167958,0.007406682518490481,-2.1936299733925626,0.3054833288645391,-0.019005836487701495,2.10846147274391,1.210212916518308,0.006464340277930188,5,WM
-2.360339084630792,0.2925550768482751,0.010710740439959511,2.134770329531029,1.2494359337278849,0.00748927252653465,-2.187622519576565,0.30688322563532994,-0.018989213273228042,2.1276393408945546,1.209140688216577,0.006529485215660107,5,WM
-2.5447700792976,0.21644763429708694,0.08706680868968787,1.4756039266589025,1.0144740237125907,0.00244657888905374,-2.6052457962340734,0.23175297167117115,0.08854852158861126,1.445443724715259,1.058752133387572,0.0027785619919245283,5,WM
-2.5034363151586203,0.1920210732357776,0.08457662093773409,1.5959566023602216,0.8428952238127005,0.0035443831418828227,-2.6884733080604657,0.1800583086320486,0.08842765048550255,1.594937224040836,0.9088457520987478,0.004524487208156924,5,WM
-2.428773747949146,0.16987875480754358,0.08113970902767965,1.770718647664052,0.6395097477915607,0.00460554839513876,-2.731066514074146,0.1498961129553154,0.08648156395085102,1.8212061568612241,0.7252747597125296,0.006379672638022332,5,WM
-2.3261498248115426,0.13627849214438317,0.07735559283408225,1.9609840978155384,0.45902424781133266,0.00522591432576507,-2.707308947232534,0.1095629270687985,0.08414954958582171,2.087547674421468,0.5553801569068668,0.007696525063805783,5,WM
-2.2000641974420088,0.11060503479815595,0.07389366381395464,2.1594380156459896,0.3189412668475307,0.005382882885018447,-2.6398642013819167,0.0752254282992108,0.08183226621070452,2.368810769797606,0.4193962453418614,0.008304022413175264,5,WM
-2.1275028401053557,0.20763125465304463,0.47771654052387613,1.177139391148173,1.006336887870666,-5.6650858791545494e-5,-2.1488563159743026,0.19914556112644766,0.8146877352863313,1.2095548046115487,1.0127866373648537,4.962542231087353e-6,3,WM
-2.2382903873879574,0.2466741420690062,-0.011848877079648478,0.4058151892479586,1.3282353784573064,-7.169794819049082e-5,-2.168271010920661,0.2513146596466757,-0.043756516695260525,0.3258758447365179,1.290379521077349,-1.273878409446122e-5,3,WM
-2.2613382946926563,0.24813066904566886,-0.006488020550901286,0.44980731561421305,1.3438571251073241,0.0005168816368723629,-2.1776343480174307,0.25329713468699333,-0.04069473175907312,0.4255800640839366,1.308069208903676,0.0004486223709142996,1,WM
-2.346440075523447,0.23767521014387286,-0.04374232548618913,0.992019296568456,1.189167518941133,0.0007432801998104952,-2.316613096497854,0.23720829882804406,-0.08086294256138098,0.9095720814724322,1.1723290713272152,0.0005287953729783707,1,WM
-2.4305813903330846,0.22755123853751408,-0.0036200157687034207,0.9526326918234393,1.1073302070386628,0.002918753395981395,-2.412928479744647,0.22485348645313194,-0.03812677139887575,0.8522809260508268,1.10821775781306,0.002539394374255607,1,WM
-2.27321115896452,0.25449415910868484,0.11554231533782724,0.7279278515700538,1.4107416744720191,0.00013542556818175558,-2.164467585835307,0.2610742006511617,0.10240151147641025,0.7380850979986151,1.363366069049617,0.0001749444355921793,4,WM
-1.8129560239484919,0.2539466365566773,-0.00014261318826938956,1.2439727586496863,1.317778988359538,0.0003555416594211583,-1.7180545355854628,0.2587935215740178,-0.031081695885450275,1.1361580153193425,1.2699301942038244,0.000329991364541806,1,anteriorCC
-1.9748971388954073,0.205767573341531,-0.06093834652179098,0.8192074597495422,0.9582832042881068,-0.0008010291248166731,-2.08149298039063,0.20570374275270137,-0.0922241929979785,0.7479841845214314,0.9625107170097683,-0.0012215006918550448,1,anteriorCC
-2.13580932641992,0.21281939503100855,0.22343465543759203,1.454467172983508,0.9933212760439112,0.0006090743147461915,-2.289238962104675,0.22163342339357164,0.2768416719386644,1.3713810938565203,1.0465387123826675,0.0006423189524782538,1,anteriorCC
-2.056578167607419,0.23090898333551704,-0.0304845977749661,0.6708536535332021,1.2038490027735576,-4.1895932377972766e-5,-2.027746152026596,0.23934560944300293,-0.052260998994114224,0.6046707425152584,1.2041177717515694,-3.396913462220359e-5,1,anteriorCC
-1.9444399166748945,0.2367186400342049,-0.003777276281486315,0.5711319278152833,1.3314005802028839,-4.25642613990232e-5,-1.8770041157830484,0.24501762595703647,-0.029699468039332936,0.5848469160357377,1.2886137719147803,-9.325812875642235e-6,2,anteriorCC
-1.9325696810598876,0.23772203630973,-0.005469349257654393,0.5829299512155509,1.3484641110461706,-4.0711579087305257e-7,-1.8617433746600134,0.24620455405179123,-0.03452455912389328,0.5923036424549999,1.300399182358477,-8.246652596385516e-6,1,anteriorCC
-1.928949122488942,0.17236723377548965,0.22260760915097638,1.7440777687322069,0.6712258630231707,0.0031544144970309706,-2.0956071673828798,0.1549013889406776,0.3330360367211825,1.9408888499753068,0.6692321390819117,0.003854903514446413,2,anteriorCC
-1.9853199851688004,0.2905285320696115,0.02081565879031349,2.206722349319811,1.1805250079176228,0.007504198451580681,-1.8395466571235675,0.2964772368198358,-0.005462110710775063,2.1014300057800943,1.1306572889682498,0.006931610849324247,5,anteriorCC
-1.9431173073079786,0.30004670393236105,-0.009528328903332214,2.238704890850281,1.1937912892517073,0.008479646484563444,-1.7831016238455668,0.30589391089789075,-0.042153468444247714,2.132711958014525,1.137836638382793,0.007767622695419919,5,anteriorCC
-1.9515457090308324,0.21588414234905962,-0.0005345298433842369,1.507384962948729,1.258994992218796,0.0043357178326736195,-2.0117592436768192,0.22028196343353446,-0.029653783343947575,1.4422845251331398,1.2594556592924697,0.003934344464268327,5,anteriorCC
-2.0823595733172775,0.30694350938055726,0.013001583684166583,2.388808276531188,1.2445787523944647,0.007762884791532046,-1.935218621733186,0.3247977912178265,-0.014894978336064638,2.384342065189191,1.1795690464035615,0.00753559177747126,5,anteriorCC
-2.045363849770812,0.285758653605529,0.012284984437883617,2.132484372124982,1.2052235722382467,0.0069193755019291495,-1.914966831949477,0.2973709756301198,-0.01568487238030017,2.0913497751544403,1.154529747554355,0.006588585165446562,5,anteriorCC
-2.043454281126313,0.28184598560751734,0.012142705222747591,2.0808091970398923,1.199647452350554,0.006749220720033144,-1.922072909080175,0.2926054317196425,-0.015828049449572147,2.0316269985781625,1.1525531153342596,0.006394022255808203,5,anteriorCC
-2.0413566644671612,0.28333552012734536,0.012166228076114081,2.1017058441581224,1.1996936821911457,0.006820043926031461,-1.9160654552641778,0.29400532849043326,-0.015811426235098694,2.0508048667288072,1.1514808870325286,0.006459167193538121,5,anteriorCC
-2.2231289429558716,0.2015775583087451,0.09740817190312089,1.4194874857827775,0.950788581858545,0.0026446238016161,-2.333688731921686,0.2188750745262745,0.09172630862674061,1.368609250549512,1.0010923322035237,0.002708243969802542,5,anteriorCC
-2.1869785188550317,0.17942263752109688,0.0945769941043601,1.53242118376632,0.7928898355609051,0.004165579102394908,-2.4169162437480782,0.16718041148715196,0.09160543752363187,1.5181027498750888,0.8511859509146996,0.004454169186034938,5,anteriorCC
-2.237058616336138,0.15442650573144973,0.08995608216530974,1.6732694678065614,0.6045270214551869,0.00567488629329497,-2.4595094497617587,0.13701821581041873,0.08965935098898037,1.744371682695477,0.6676149585284814,0.006309354615900347,5,anteriorCC
-2.011901543390923,0.12571136050840676,0.08610105316474473,1.8349453722589453,0.43468578494726107,0.0066246649591571935,-2.4357518829201465,0.09668502992390185,0.08732733662395106,2.0107132002557204,0.49772035572281853,0.0076262070416837965,5,anteriorCC
-1.8975884383500239,0.10367073551750827,0.0819948322740669,1.9956967290203913,0.30357495814188057,0.006926225331585703,-2.3683071370695292,0.062347531154314156,0.08501005324883387,2.2919762956318586,0.36173644415781314,0.008233704391053278,5,anteriorCC
-1.821157069052825,0.19202629175173783,0.49552728591947964,1.0819376064378656,0.9436497871006079,-5.17734064558756e-5,-1.877299251661915,0.186267663981551,0.8178655223244606,1.1327203304458013,0.9551268361808054,-6.535547989089852e-5,3,anteriorCC
-1.9421712849102215,0.2313877928883186,-0.015556952237812371,0.3146765563030624,1.2669773753289093,-5.880714844276714e-5,-1.8967139466082736,0.23843676250177906,-0.04057872965713115,0.2490413705707707,1.2327197198933006,-8.305680621644709e-5,3,anteriorCC
-1.964085034451017,0.23329201946699749,-0.009000553508746463,0.37500317347810647,1.286033238697892,0.00044940749490433364,-1.906077283705043,0.24041923754209668,-0.03751694472094377,0.34874558991818944,1.2504094077196277,0.0003783043487923137,1,anteriorCC
-2.049217824478148,0.22368440382823873,-0.056867016057998314,0.9386053418841617,1.1308268520907026,0.0004187345064858447,-2.0450560321854665,0.2243304016831474,-0.07768515552325163,0.832737607306685,1.1146692701431669,0.00045847735085638485,1,anteriorCC
-2.126081476914258,0.214927487065209,-0.0049946210251646415,0.9125153666615793,1.0574083725426293,0.0026839255025022874,-2.1413714154322596,0.2119755893082353,-0.0349489843607464,0.7754464518850797,1.0505579566290117,0.0024690763521336206,1,anteriorCC
-1.981352073403459,0.23950003177582901,0.09684298430629049,0.6386391181962674,1.3503375462833862,0.00014632556025853322,-1.8929105215229196,0.2481963035062651,0.1055792985145396,0.6612506238328679,1.3057062678655686,0.00010462641347019344,4,anteriorCC
-1.8643697417678615,0.2516529403383691,-0.00011988987254073278,1.2633255268540404,1.3333021679621266,0.0005355479494726961,-1.7129982636981735,0.2514899581518581,-0.042117844344129726,1.1762783487038253,1.2990802813350761,0.00045290943702398323,1,posteriorCC
-2.0287957656726516,0.20517764204106478,-0.05198065844624428,0.8342414936138738,0.9756940206017144,-0.0008664318480926669,-2.0764367085033406,0.19840017933054166,-0.10326034145665795,0.7881045179059143,0.99166080414102,-0.0010985826193728675,1,posteriorCC
-2.196214343552987,0.21117952107579574,0.19116955244089212,1.479092642908466,1.0072740628563406,0.001035865251046668,-2.284182690217386,0.21432985997141193,0.26580552347998493,1.4115014272410031,1.0756887995139193,0.0007652370249604313,1,posteriorCC
-2.1076392877371792,0.2292819303861624,-0.025572028158975833,0.6772992890128542,1.2212693447652947,-1.8524581874133418e-5,-2.0226898801393065,0.23204204602084322,-0.06329714745279368,0.6447910758997413,1.2332678588828212,8.894893785997364e-5,1,posteriorCC
-1.9940649846138174,0.2351037050477471,-0.0030755837348452894,0.5827590776450039,1.3487366489161439,-6.971718360173926e-5,-1.871947843895759,0.23771406253487676,-0.040735616498012384,0.6249672494202205,1.317763859046032,0.000113592259606535,2,posteriorCC
-1.9821437172444705,0.23605030962419937,-0.004534222638847796,0.5954136307628106,1.3653323504048405,-5.386209313903946e-7,-1.856687102772724,0.23890099062963152,-0.04556070758257273,0.6324239758394827,1.3295492694897288,0.00011467141988579172,1,posteriorCC
-1.9791240864875357,0.1680771980525564,0.18912956460152128,1.7727890754726465,0.6658012140437286,0.004016129921048226,-2.0905508954955905,0.14759782551851788,0.32199988826250303,1.9810091833597898,0.6983822262131634,0.003977821586928591,2,posteriorCC
-2.0635611441081014,0.28114177943207347,0.017548037542075012,2.198974158399461,1.1861758272060934,0.008453495351680359,-1.8344903852362782,0.2891736733976761,-0.016498259169454514,2.141550339164577,1.1598073760995018,0.007054528921806424,5,posteriorCC
-2.025343133662009,0.2895868887602956,-0.008028416718239825,2.23527377699609,1.1990104735351033,0.009497004844559799,-1.7780453519582775,0.29859034747573104,-0.053189616902927166,2.1728322913990077,1.1669867255140447,0.007890540767902096,5,posteriorCC
-2.0203048919009885,0.21195701720182436,-0.0003713478833713585,1.481035781057094,1.2569408081798945,0.005113589358890024,-2.00670297178953,0.21297840001137475,-0.040689931802627026,1.4824048585176226,1.2886057464237215,0.004057262536750504,5,posteriorCC
-2.1592101746841577,0.2966407437274175,0.010929899771264096,2.3729951758648116,1.2482698682606381,0.008767099518170104,-1.9301623498458966,0.31749422779566683,-0.02593112679474409,2.4244623985736746,1.2087191335348133,0.007658509849953437,5,posteriorCC
-2.120045203440649,0.27703434088230483,0.01035257860763627,2.1239096364607253,1.2089416547288128,0.007792108240563546,-1.9099105600621877,0.2900674122079602,-0.02672102083897962,2.131470108538923,1.1836798346856068,0.00671150323792874,5,posteriorCC
-2.117896275298834,0.2734463208568185,0.010238933969679726,2.0738343475397976,1.2034087571939807,0.007593258753342288,-1.9170166371928856,0.2853018682974828,-0.0268641979082516,2.071747331962645,1.1817032024655114,0.00651694032829038,5,posteriorCC
-2.116011402948536,0.274809691427135,0.01025715291967675,2.0943904862668346,1.2035917930932318,0.0076754455493577515,-1.9110091833768885,0.2867017650682736,-0.026847574693778145,2.0909252001132903,1.1806309741637804,0.0065820852660202975,5,posteriorCC
-2.283015000006642,0.1968886530996666,0.08256878995614961,1.429992139443048,0.956662726481064,0.0025232851285748874,-2.3286324600343966,0.2115715111041148,0.08069016016806116,1.4087295839339946,1.0302424193347754,0.0028311620422847195,5,posteriorCC
-2.2391441645723353,0.1745061674243622,0.07993819291607668,1.542826987660627,0.7877930387336889,0.003616734480299318,-2.411859971860789,0.15987684806499225,0.08056928906495242,1.5582230832595716,0.8803360380459513,0.004577087258517115,5,posteriorCC
-2.1528183990244427,0.14631395487169443,0.07609072481509964,1.7072909420841131,0.5906549365797484,0.004638368585944938,-2.4544531778744694,0.12971465238825902,0.07862320253030092,1.7844920160799598,0.6967650456597331,0.006432272688382524,5,posteriorCC
-2.0424866856148887,0.12151091789077301,0.07199753329675422,1.881208963731351,0.4189182106283934,0.005227372084150847,-2.4306956110328573,0.08938146650174214,0.07629118816527161,2.0508335336402035,0.5268704428540703,0.007749125114165974,5,posteriorCC
-1.9196857464746422,0.09850910701312211,0.06828094146908772,2.049380440034927,0.28753885033379906,0.005294250279814544,-2.36325086518224,0.05504396773215445,0.07397390479015442,2.332096629016342,0.39088653128906486,0.008356622463535456,5,posteriorCC
-1.8819538108098983,0.1917599722145192,0.43123173595867614,1.1101660496318673,0.9616803267482509,-6.001362354374925e-5,-1.8722429797746256,0.1789641005593913,0.8068293738657812,1.1728406638302844,0.9842769233120571,5.7562592591278716e-5,3,posteriorCC
-1.9915080490512944,0.22978234977394954,-0.013002881244523586,0.3177774225183777,1.2838555166576717,-7.339474467895832e-5,-1.8916576747209843,0.23113319907961935,-0.0516148781158106,0.28916170395525354,1.2618698070245524,3.986126626572993e-5,3,posteriorCC
-2.0161591846407787,0.2313449058511251,-0.007292008352736419,0.3611564485794364,1.2996721510948848,0.0005649741087511953,-1.9010210118177537,0.23311567411993697,-0.048553093179623225,0.3888659233026723,1.2795594948508795,0.0005012224212744912,1,posteriorCC
-2.1017107791084952,0.2214472906614549,-0.04756228600955589,0.9449367554266358,1.1425846831645492,0.0007741159039203701,-2.039999760298177,0.2170268382609877,-0.08872130398193108,0.8728579406911678,1.1438193572744186,0.0005813954233385621,1,posteriorCC
-2.1887142365488996,0.21161377297154857,-0.003969394461622142,0.9119346572795547,1.0594243952277895,0.0031159092492206424,-2.1363151435449703,0.20467202588607558,-0.04598513281942585,0.8155667852695625,1.0797080437602635,0.0025919944246157985,1,posteriorCC
-2.0325871413459997,0.2379408126962519,0.1120360992224031,0.65387791796565,1.3690302252333009,0.0001533621680181538,-1.8878542496356303,0.24089274008410538,0.09454315005586014,0.7013709572173508,1.3348563549968204,0.00022754448595237045,4,posteriorCC
-5.1120337648053935,0.46502425704686357,-7.523737522505557e-5,1.1781408955099255,1.2638587883115062,0.00026980795116271153,-5.2867962707870015,0.46140384338453255,0.030045361736329462,1.3321248293058496,1.2937727264690302,0.0007716852456251335,1,GM
-5.825863712109748,0.40734711596102585,-0.06711184772151528,0.8846719744341727,0.9487765236185025,-0.0020147090945121164,-5.650234715592168,0.4083140645632162,-0.031097135376198765,0.9439509985079386,0.986353249274974,-0.0007798068107717172,1,GM
-6.111013583198566,0.4376515940632359,0.3744649113218278,1.4431624078226772,1.119201253239173,0.0005342837088448823,-5.857980697306214,0.4242437452040864,0.3379687295604441,1.5673479078430275,1.0703812446478733,0.0010840128335615816,1,GM
-5.57458632455769,0.4490427461808145,-0.01419000724202076,0.6884946049585893,1.2253714139864709,-3.140203184232401e-5,-5.596487887228134,0.44195593125351773,0.008866058627665513,0.8006375565017656,1.2279603040167753,0.00040772474646112397,1,GM
-5.349726063135465,0.4540426909014541,0.0026252409230085503,0.6969135201782002,1.2808591329328571,-5.9527652139802495e-5,-5.445745850984587,0.4476279477675512,0.031427589582446805,0.7808137300222449,1.3124563041799862,0.0004323680682076853,2,GM
-5.326601579428229,0.45536445448558677,-0.002673094565502014,0.6948562470982298,1.289317723835381,-1.661931713890815e-6,-5.430485109861552,0.448814875862306,0.026602498497886456,0.7882704564415071,1.324241714623683,0.00043344722848694204,1,GM
-5.903901315941741,0.34923709397406955,0.5244396370477085,2.413649869455622,0.6465460303705917,0.004825735713348414,-5.664348902584418,0.35751171075119237,0.3941630943429622,2.136855663961814,0.6930746713471174,0.004296597395529741,2,GM
-5.134660072080965,0.5122391175089208,0.028212472376568327,2.2630519876982444,1.119896533024054,0.006871690660771413,-5.408288392325106,0.4990875586303506,0.055664946911004674,2.2973968197666013,1.1544998212334556,0.007373304730407574,5,GM
-5.044832804362373,0.5223955069644997,-0.012880197807051115,2.297079138426472,1.1228440130233535,0.0077031714830712,-5.3518433590471055,0.5085042327084055,0.018973589177532023,2.328678772001032,1.1616791706479987,0.008209316576503246,5,GM
-5.6391328734432395,0.43011921693051625,0.0023189449272226744,1.641964957300547,1.3002062145837994,0.0034967260060691815,-5.580500978878358,0.42289228524404926,0.03147327427783216,1.638251339119647,1.2832981915576755,0.004376038345351655,5,GM
-5.240987199852122,0.5584815494323192,0.017848927650293313,2.744165879279406,1.1595187446921138,0.008108901526524045,-5.503960356934725,0.5274081130283412,0.04623207928571509,2.580308879175699,1.2034115786687674,0.007977285658554586,5,GM
-5.244689121057187,0.5205275783124924,0.0168832549606864,2.344915652731729,1.1442801178322213,0.006819997302999256,-5.483708567151016,0.49998129744063463,0.045442185241479575,2.2873165891409473,1.1783722798195608,0.00703027904652989,5,GM
-5.267291088698261,0.5140401425831134,0.01671877260700451,2.2625981456128943,1.1452369489941887,0.006552097215879022,-5.490814644281714,0.49521575353015723,0.04529900817220759,2.2275938125646695,1.1763956475994655,0.006835716136891531,5,GM
-5.25422457240405,0.5154575282713209,0.016732165245293654,2.2821720804179133,1.1430737089635228,0.006620191236862068,-5.484807190465716,0.49661565030094806,0.045315631386681036,2.2467716807153146,1.1753234192977344,0.006900861074621448,5,GM
-6.113440128039886,0.4186474544382655,0.1412859226234789,1.462823612276404,1.0619770181975414,0.0030611476345067533,-5.902430467123224,0.4214853963367893,0.15285336624852036,1.564576064536019,1.0249348644687295,0.00314993785088587,5,GM
-6.448987277558169,0.30149656397470115,0.14216137199650616,1.6511225883033638,0.9092967915221548,0.0057454078005443965,-5.985657978949616,0.3697907332976667,0.15273249514541162,1.714069563861596,0.8750284831799053,0.004895863067118266,5,GM
-6.529780147457706,0.32883247358030304,0.14320599384427468,1.9982384951334653,0.7185829551999398,0.008662670593073334,-6.028251184963297,0.33962853762093353,0.15078640861076012,1.940338496681984,0.6914574907936871,0.006751048496983675,5,GM
-6.637544178305705,0.27662229757079515,0.1436923022669849,2.3684879380779567,0.5376063783864439,0.010820043372937927,-6.004493618121685,0.2992953517344166,0.14845439424573081,2.206680014242228,0.5215628879880243,0.008067900922767124,5,GM
-6.619009919549894,0.23399136363137352,0.14408973087714444,2.7727484369355913,0.38989400083728604,0.011898443042030605,-5.937048872271068,0.26495785296482893,0.14613711087061362,2.4879431096183664,0.38557897642301886,0.008675398272136606,5,GM
-5.537575046026104,0.3916302503307877,1.2346826891329101,1.3424381004618484,0.9846254591586303,-5.4327431464121135e-5,-5.446040986863453,0.3888779857920658,0.8789925799462405,1.3286871444323087,0.9789693684460111,0.00037633840119242904,3,GM
-5.412594447699679,0.4449647704314448,-0.012877673229781212,0.21982863789221574,1.2143125421266219,-8.88235325262686e-5,-5.465455681809812,0.44104708431229384,0.020548327964648574,0.44500818455727786,1.2565622521585065,0.00035863707486688025,3,GM
-5.4023086868901515,0.4473098307475131,-0.0057931982079857045,0.396239307586938,1.2390632759405447,0.00040437858994033497,-5.474819018906581,0.44302955935261146,0.023610112900835964,0.5447124039046967,1.2742519399848335,0.0008199982298756415,1,GM
-5.636555696888842,0.42577558963885437,-0.04143132488250802,0.8929085463277784,1.1083980269943818,0.00039829944787718555,-5.613797767387005,0.4269407234936622,-0.01655809790147189,1.0287044212931922,1.1385118024083727,0.0009001712319397124,1,GM
-5.776951457067692,0.4100101912396135,-0.0034732537090404855,0.8088034769174307,1.0492359634438124,0.002681726295390702,-5.7101131506337985,0.4145859111187501,0.02617807326103333,0.9714132658715868,1.0744004888942176,0.0029107702332169484,1,GM
-5.343598210501883,0.4585954273260897,0.2236853190340858,0.7967006026996546,1.301464240974915,0.00010526691297611905,-5.4616522567244585,0.45080662531677984,0.16670635613631934,0.8572174378193751,1.3295488001307745,0.0005463202945535208,4,GM
-3.2270677551966402,0.505754122104019,-9.512165700412627e-5,0.8642593445720592,0.9618113856676047,0.00023829723809370933,-3.389985857956228,0.504360997764628,0.02564024904715076,0.8659876786366214,1.0110374095744354,0.00011871653825704727,1,caudate
-3.8254976279037294,0.4380549135216035,-0.06570697337878961,0.530241536414424,0.7213110309422144,-0.001306253555959842,-3.7534243027613954,0.45127121894331157,-0.03550224806537747,0.4778138478387102,0.7036179323803792,-0.0014327755181398035,1,caudate
-4.038555982219839,0.46656978977838126,0.38155347255286354,1.0998469453970805,0.824747654629673,0.00041083133020556353,-3.9611702844754406,0.4672008995841818,0.3335636168712654,1.1012107571737992,0.7876459277532785,0.0004310441261934953,1,caudate
-3.639290520975676,0.4855543093979007,-0.018225341177069837,0.4142960354317385,0.9279813831506689,-3.2877194563083896e-5,-3.6996774743973613,0.48491308563361313,0.00446094593848681,0.3345004058325373,0.9452249871221804,-0.0002452439609069623,1,caudate
-3.431719329846445,0.4920852148050222,0.0011817549849886951,0.4190328537213417,0.9817261356197854,-4.045322035223773e-5,-3.548935438153814,0.4905851021476466,0.0270224768932681,0.31467657935301657,1.0297209872853914,-0.00022060063916040095,2,caudate
-3.4089554548542442,0.49355795948205833,-0.003391185102703442,0.42430466861967575,0.9894368648653478,-1.0174450383368433e-6,-3.533674697030779,0.4917720302424014,0.022197385808707754,0.3221333057722788,1.0415063977290882,-0.00021952147888114424,1,caudate
-3.9359581509169397,0.37381637178518706,0.4698149693090157,1.7088878541891863,0.49886647443163357,0.003396953471530084,-3.7675384897536452,0.40046886513128777,0.38975798165378356,1.6707185132925857,0.4103393544525225,0.0036436286881616543,2,caudate
-3.2875632376782042,0.5498605522409801,0.02953850870303974,1.676290201347883,0.8297451434368341,0.005448359353747612,-3.511477979494333,0.542044713010446,0.05125983422182597,1.8312596690973733,0.8717645043388609,0.006720336023039487,5,caudate
-3.206133387428532,0.5603032869967441,-0.01346352357721789,1.6884432086693675,0.83064626405283,0.006111908173689406,-3.4550329462163325,0.5514613870885009,0.01456847648835332,1.8625416213318038,0.8789438537534039,0.00755634786913516,5,caudate
-3.637655152377127,0.4688502378160549,0.0022436304606208417,1.2110938651326106,0.9932202243964772,0.003171249200609946,-3.6836905660475847,0.46584943962414466,0.02706816158865346,1.1721141884504187,1.0005628746630808,0.0037230696379835686,5,caudate
-3.3468654885137687,0.5878329932355215,0.018453765809011192,1.9485915582336775,0.8539182051576018,0.006032175702007014,-3.6071499441039516,0.5703652674084367,0.04182696659653639,2.11417172850647,0.9206762617741725,0.007324316951186501,5,caudate
-3.3700707264493412,0.5538955226930277,0.017588189717421824,1.6973136187618882,0.8488682225004806,0.005265683321096937,-3.5868981543202425,0.5429384518207301,0.04103707255230087,1.8211794384717193,0.895636962924966,0.006377310339161803,5,caudate
-3.388385408768761,0.5481961400968168,0.017438892132060735,1.6453406866507805,0.8506835750348958,0.005108000798962412,-3.5940042314509406,0.5381729079102526,0.04089389548302889,1.7614566618954415,0.8936603307048706,0.006182747429523444,5,caudate
-3.3786878684356747,0.5496735943309141,0.017452019311282128,1.6599820334524615,0.8487312735839494,0.0051545333846625165,-3.587996777634943,0.5395728046810435,0.040910518697502334,1.7806345300460864,0.8925881024031396,0.006247892367253362,5,caudate
-4.019635838690195,0.5322979431933087,0.14678349157242082,1.1100762676508278,0.7938966790953659,0.002563405032112785,-4.005620054292452,0.4644425507168847,0.14844825355934166,1.098438913866791,0.7421995475741346,0.0024969691435177835,5,caudate
-4.259295048936221,0.4097872245744872,0.14757207760241148,1.2704631219819869,0.6840345592832626,0.004848076258563843,-4.088847566118844,0.4127478876777621,0.14832738245623292,1.2479324131923677,0.5922931662853105,0.00424289435975018,5,caudate
-4.4547881299641245,0.35811234340437953,0.148000774936306,1.5162640981611333,0.5453812133630784,0.007393506986606316,-4.131440772132525,0.38258569200102893,0.14638129592158142,1.4742013460127559,0.4087221738990922,0.006098079789615588,5,caudate
-4.564796842979042,0.3063500491288121,0.14752480404862217,1.8322729336169434,0.4120697740601311,0.009316895299820162,-4.107683205290912,0.342252506114512,0.1440492815565521,1.7405428635729996,0.23882757109342942,0.007414932215399038,5,caudate
-4.597368855827054,0.2600670866581532,0.14703303115579897,2.1672947071149116,0.301575252816024,0.010360406088342934,-4.040238459440295,0.30791500734492433,0.14173199818143492,2.0218059589491375,0.1028436595284241,0.00802242956476852,5,caudate
-3.567295333715606,0.4147942648070198,1.1118069330415572,0.9472670755223086,0.7308896372821557,-4.3124525220931304e-5,-3.5492305740326806,0.4318351401721612,0.8745874672570617,0.8625499937630804,0.6962340515514163,-0.00027663030617565724,3,caudate
-3.4823697381378884,0.48208227687627264,-0.013846062584010322,0.03453963403740027,0.9307752973432875,-6.780472248092798e-5,-3.568645268979039,0.48400423869238923,0.01614321527546987,-0.021128966111950365,0.9738269352639116,-0.00029433163250120603,3,caudate
-3.4793375424539668,0.48557851124562385,-0.006619468894259295,0.1857574338351389,0.9512322250948898,0.0003292668235184866,-3.5780086060758087,0.48598671373270685,0.01920500021165726,0.07857525323546838,0.9915166230902389,0.0001670295225075552,1,caudate
-3.689575948713461,0.4634539049745647,-0.04448052834783598,0.6065617738665298,0.8506050558177511,0.0002662745790322023,-3.716987354556232,0.4698978778737576,-0.020963210590650594,0.5625672706239639,0.8557764855137779,0.0002472025245716261,1,caudate
-3.8174532880118113,0.44845479867803995,-0.00384154700239424,0.5519760903721146,0.8088211354146071,0.002143336358104436,-3.813302737803025,0.4575430654988455,0.021772960571854627,0.5052761152023586,0.7916651719996228,0.002257801525848862,1,caudate
-3.4309122049506176,0.49587156712331165,0.14976941229085294,0.4981065760060311,0.994613895121708,8.740209709680781e-5,-3.564841843893685,0.49376377969687524,0.16230124344714064,0.39108028715014687,1.0468134832361797,-0.0001066484128145655,4,caudate
-3.0729785040314064,0.4751500257998868,-0.00010579884819261302,0.9509811310890527,1.050527998806398,0.0002022222217832809,-3.16348861489661,0.46975211367981473,0.02524600052289211,0.9543552410891658,1.1093947051780082,-0.0001530420933602396,1,putamen
-3.546498124396051,0.41557275975898206,-0.06439992713814502,0.5718932404127379,0.817789643732514,-0.0010535872314130664,-3.526927059701777,0.4166623348584983,-0.03589649658963612,0.5661814102912546,0.8019752279839522,-0.0017045341497570904,1,putamen
-3.762795103334392,0.4355538343704563,0.4028829981194641,1.1798471232645922,0.8952146366679014,0.00035056390963725335,-3.7346730414158222,0.43259201549936854,0.3331693683470068,1.1895783196263436,0.8860032233568514,0.00015928549457620844,1,putamen
-3.4310495167373327,0.45607698983372713,-0.01944037311930429,0.48210794899204457,1.015170831574353,-3.0138151581777554e-5,-3.473180231337743,0.45030420154879985,0.00406669741422816,0.4228679682850817,1.0435822827257533,-0.0005170025925242492,1,putamen
-3.252866286821663,0.4620488631915379,0.0013142875932007684,0.4968346680862066,1.0730476919607703,-3.2879807938770494e-5,-3.3224381950941955,0.45597621806283334,0.02662822836900945,0.403044141805561,1.1280782828889642,-0.0004923592707776879,2,putamen
-3.2345756992998753,0.4634477072063487,-0.002965782062650882,0.511312463336523,1.0814583645721583,-1.8673377968799444e-6,-3.3071774539711605,0.45716314615758813,0.021803137284449103,0.4105008682248232,1.139863693332661,-0.0004912801104984311,1,putamen
-3.6185136433747966,0.35425143882917165,0.47645209195325877,1.7368857522807344,0.5773271571694274,0.0028896042673467203,-3.541041246694027,0.3658599810464745,0.3893637331295249,1.75908607574513,0.5086966500560955,0.0033718700565443676,2,putamen
-3.1492870184398942,0.5166970794278197,0.03186910369207459,1.7755275105638293,0.9186649169197845,0.00509276833439969,-3.2849807364347146,0.5074358289256327,0.05086558569756732,1.9196272315499177,0.9701217999424339,0.006448577391422201,5,putamen
-3.0754456070114817,0.5269576189871508,-0.014517550099513644,1.7930831571730572,0.9208417891855694,0.005743937913251268,-3.228535703156714,0.5168525030036877,0.01417422796409467,1.9509091837843482,0.9773011493569769,0.007284589237517874,5,putamen
-3.433321091379804,0.4361371989530129,0.002031263427827388,1.2415964123708156,1.0802882205609088,0.002767673349578322,-3.4571933229879663,0.4312405555393314,0.02667391306439481,1.260481750902963,1.0989201702666536,0.003451311006366282,5,putamen
-3.225941703259584,0.5488800066977327,0.01983780785428873,2.0169153807866627,0.9491523948508638,0.005529395927300752,-3.3806527010443332,0.5357563833236234,0.04143271807227774,2.202539290959015,1.0190335573777454,0.0070525583195692135,5,putamen
-3.2315242146444914,0.5186021499190276,0.018945105765059957,1.7739707055092389,0.9397372308627541,0.00485727714889081,-3.360400911260624,0.5083295677359168,0.04064282402804222,1.9095470009242637,0.9939942585285388,0.006105551707544517,5,putamen
-3.2447528362137894,0.5135313977590729,0.01878937397217609,1.724122123560998,0.9407432834379637,0.004719830626828058,-3.3675069883913222,0.5035640238254394,0.04049964695877024,1.849824224347986,0.9920176263084435,0.005910988797906157,5,putamen
-3.2366677654556715,0.5149736486528684,0.018804220852144494,1.7398059455628336,0.9389496138408818,0.004765415505605274,-3.3614995345753247,0.5049639205962302,0.04051627017324368,1.8690020924986308,0.9909453980067124,0.005976133735636075,5,putamen
-3.8318069949093307,0.4211298903408466,0.15932223194228717,1.1841348636621563,0.8667686932618685,0.002320076921977627,-3.779122811232833,0.4298336666320714,0.14805400503508298,1.1868064763193353,0.8405568431777076,0.002225210511900497,5,putamen
-3.9563708615261617,0.3871019163908702,0.15941604824616595,1.3308064734513625,0.7552544878362848,0.004375044461073634,-3.8623503230592253,0.37813900359294883,0.14793313393197427,1.336299975644912,0.6906504618888835,0.003971135728132892,5,putamen
-4.083155897075751,0.3404341321368049,0.15918876793269576,1.5559226077479433,0.6113618525089471,0.006727857745896943,-3.9049435290729058,0.34797680791621566,0.14598704739732277,1.5625689084653003,0.5070794695026652,0.005826321157998301,5,putamen
-4.168712556278547,0.29296715828905734,0.1585075274168462,1.858436083967522,0.4696873441337373,0.008610130942541603,-3.8811859622312936,0.30764362202969875,0.14365503303229343,1.828910426025544,0.33718486669700237,0.007143173583781751,5,putamen
-4.172170566937817,0.24989254386878526,0.1577070241446879,2.1596534271825605,0.34939599479300704,0.009715137135072218,-3.8137412163806763,0.27330612326011106,0.14133774965717627,2.1101735214016824,0.20120095513199707,0.007750670933151233,5,putamen
-3.281386204742703,0.3863132926361815,1.1073547008024731,0.9931973664672271,0.7982996665491568,-3.9754944895589634e-5,-3.3227333309730622,0.3972262560873479,0.8741932187328031,0.9509175562156248,0.7945913471549892,-0.0005483889377929441,3,putamen
-3.2796053543968355,0.45536799541200323,-0.011619379888812068,0.19498965368939913,1.0332829814890905,-5.298089111609276e-5,-3.3421480259194207,0.44939535460757596,0.01574896675121122,0.06723859634059404,1.0721842308674845,-0.0005660902641184927,3,putamen
-3.2846858579218874,0.4577251791953455,-0.0059816515417733624,0.3049121683034552,1.0482101139220859,0.0002409029177041291,-3.3515113630161903,0.4513778296478936,0.01881075168739861,0.16694281568801278,1.0898739186938116,-0.0001047291091097319,1,putamen
-3.4652600177070982,0.4383818226523668,-0.04588722388354208,0.6796695024744068,0.9429537802283625,0.00020908543539043995,-3.4904901114966136,0.4352889937889443,-0.021357459114909244,0.6509348330765083,0.9541337811173509,-2.455610704566076e-5,1,putamen
-3.572184830429821,0.42581461069384774,-0.004025723160625056,0.6290561979705672,0.9012488695488617,0.0018420516443217712,-3.5868054947434067,0.4229341814140322,0.021378712047595977,0.593643677654903,0.8900224676031958,0.0019860428942315754,1,putamen
-3.2603796516012697,0.46484937825818723,0.10717680178566642,0.5670888408147171,1.0835050279337082,7.203872233064991e-5,-3.3383446008340667,0.45915489561206196,0.161906994922882,0.47944784960269127,1.1451707788397525,-0.0003784070444318523,4,putamen
-2.2541939264199007,0.37584692950466875,-0.0001542629461553348,1.0735302231974457,1.1728513674560468,0.0002517704929187659,-2.176389210640221,0.37338649559811343,0.009386112574808286,1.0159530937230201,1.198775970314609,-0.00020544332822635975,1,pallidum
-2.525446576495765,0.32168597347891614,-0.07147647333884947,0.5805540763895184,0.9181585985602205,-0.0008005600324648685,-2.5398276554453885,0.32029671677679705,-0.05175638453771994,0.6277792629251089,0.891356493120553,-0.0017569353846232105,1,pallidum
-2.7124114254201452,0.3302937898922472,0.383084611962536,1.2898313676121025,0.9496585665983696,0.0004371759749166244,-2.7475736371594337,0.3362263974176673,0.3173094803989229,1.251176172260198,0.9753844884934523,0.0001068842597100883,1,pallidum
-2.52830341957002,0.35500909488112525,-0.028546976931026754,0.5029255672149928,1.1187503066648965,-3.270399800755248e-5,-2.4860808270813544,0.3539385834670986,-0.011793190533855663,0.48446582091893603,1.132963547862354,-0.0005694038273903693,1,pallidum
-2.38991376619667,0.3612798836384885,-0.000528962662241547,0.5219285848211787,1.1984404177113905,-3.498879207413866e-5,-2.335338790837807,0.3596105999811321,0.010768340420925625,0.4646419944394152,1.2174595480255652,-0.000544760505643808,2,pallidum
-2.376925564737469,0.36257254992603555,-0.003667934131989679,0.5495144011887217,1.2094400495333728,-5.023556061924378e-7,-2.320078049714772,0.3607975280758869,0.0059432493363652805,0.4720987208586774,1.229244958469262,-0.0005436813453645513,1,pallidum
-2.5285287234977445,0.2672954390969048,0.4038568756792463,1.7173596794218025,0.6438592492078647,0.0027505884708606356,-2.5539418424376383,0.26949436296477325,0.37350384518144103,1.8206839283789844,0.5980779151926963,0.0033194688216782475,2,pallidum
-2.3976790520323075,0.41084788032278863,0.032766886722397894,1.9482243970765498,1.0368621110057343,0.00560847009681804,-2.297881332178326,0.41107021084393147,0.0350056977494835,1.9812250841837717,1.0595030650790347,0.0063961761565560805,5,pallidum
-2.3444972180528927,0.4208145832570892,-0.01493712513396801,1.9760437723451891,1.0435190808313746,0.006357304169991247,-2.2414362989003256,0.4204868849219864,-0.0016856599839891531,2.0125070364182025,1.0666824144935776,0.0072321880026517535,5,pallidum
-2.486776303436504,0.332740645172138,0.0007738219639884342,1.2719737572909713,1.169499052217246,0.0031196922866531347,-2.470093918731578,0.33487493745763014,0.010814025116310987,1.3220796035368174,1.1883014354032546,0.003398909771500162,5,pallidum
-2.482606646449872,0.43232653059406845,0.020337101267037416,2.1290978217269907,1.0793101927684419,0.005846095516248598,-2.3935532967879447,0.43939076524192217,0.025572830124193917,2.264137143592869,1.1084148225143462,0.007000157084703093,5,pallidum
-2.463835267629348,0.4084498472684323,0.019419185736512235,1.8975971235323525,1.0595610298212235,0.005221297531092564,-2.3733015070042356,0.4119639496542155,0.0247829360799584,1.971144853558118,1.08337552366514,0.006053150472678397,5,pallidum
-2.4678700869514922,0.4043278720212311,0.01924884501467209,1.8506266007749956,1.0582588527824655,0.005095117419364237,-2.3804075841349337,0.4071984057437381,0.024639759010686414,1.9114220769818402,1.0813988914450443,0.005858587563040037,5,pallidum
-2.4636031001970893,0.40574935357062003,0.01926963990001117,1.8687458073832148,1.0571307464702313,0.0051451293199366345,-2.374400130318936,0.40859830251452894,0.02465638222515986,1.930599945132485,1.0803266631433135,0.005923732500769955,5,pallidum
-2.8088643288486925,0.31845112464007935,0.16059352204519303,1.2861844227161763,0.9211806389448026,0.002243522169140376,-2.7920234069764445,0.33346804855037016,0.13219411708699919,1.2484043289531894,0.9299381083143085,0.0021728092770343767,5,pallidum
-2.835301998850764,0.2890213841377109,0.15836560935730928,1.4156385873146555,0.7932919206788339,0.003931644202101668,-2.875250918802837,0.2817733855112476,0.13207324598389045,1.3978978282787664,0.7800317270254843,0.003918734493266772,5,pallidum
-2.8419917638940726,0.25076433090961514,0.1547715081813641,1.6083647186658698,0.6317642732245552,0.005791918840462455,-2.9178441248165172,0.2516111898345144,0.13012715944923894,1.6241667610991546,0.5964607346392661,0.005773919923132181,5,pallidum
-2.8114477595597984,0.211701530123906,0.15043577145907247,1.8147276197542481,0.47661529905494787,0.0071963860422232465,-2.894086557974905,0.2112780039479975,0.12779514508420964,1.8905082786593983,0.4265661318336032,0.007090772348915631,5,pallidum
-2.7425317062045442,0.17759435367809523,0.1460371299923484,2.0800399977869755,0.3483372735339272,0.007907754210289723,-2.826641812124288,0.1769405051784098,0.12547786170909245,2.1717713740355364,0.29058222026859787,0.007698269698285113,5,pallidum
-2.2965924933272897,0.29250398614508843,0.9111147627064441,1.0031840196311592,0.8646078856374816,-4.6795639301595706e-5,-2.3356339267166737,0.30086063800564666,0.8583333307847193,1.0125154088494792,0.8839726122915901,-0.0006007901726590643,3,pallidum
-2.3962554205447746,0.3567711788708929,-0.012311784552171435,0.2756556141869448,1.1641297599424796,-4.834402858169936e-5,-2.355048621663032,0.3530297365258747,-0.00011092119687260149,0.12883644897444824,1.1615654960040853,-0.0006184914989846128,3,pallidum
-2.4097977500135226,0.35834315084895035,-0.007178494645232496,0.3412120467402332,1.1743507144163456,0.00024024986197451964,-2.364411958759802,0.35501221156619234,0.002950863739314788,0.22854066832186698,1.1792551838304126,-0.00015713034397585204,1,pallidum
-2.5409070332397845,0.34292996414289434,-0.060213624262043186,0.7466588883944777,1.0499413554399284,0.000269340737014521,-2.503390707240225,0.33892337570724307,-0.03721734706299307,0.7125326857103627,1.0435150462539515,-7.69573419117809e-5,1,pallidum
-2.6278550585013964,0.33230092589404686,-0.005310325981676865,0.6977964847042792,0.9987094206961279,0.0019697970742934413,-2.599706090487018,0.326568563332331,0.005518824099512154,0.6552415302887573,0.9794037327397966,0.001933641659365455,1,pallidum
-2.4109714493482763,0.363473455539822,0.06570303661627208,0.586834396035273,1.2076493471988108,7.840360147131048e-5,-2.351245196577678,0.3627892775303607,0.14604710697479817,0.5410457022365455,1.2345520439763535,-0.0004308082792979724,4,pallidum
-2.894335069156206,0.3631265700698092,-0.00013057116056104214,1.1719078423395455,1.2589153286138839,0.0004333931874177773,-2.920918167696879,0.3598725374674814,0.005272878299080269,1.1592392051255525,1.2443073738570465,0.0005645136905252227,1,thalamus
-3.238851041428158,0.3067164887267191,-0.07375512587510086,0.7405963089193054,0.935714675018934,-0.001378920461497495,-3.2843566125020462,0.30678275864616494,-0.05586961881344796,0.7710653743276414,0.9368878966629903,-0.000986978365871628,1,thalamus
-3.4751890374231578,0.3215466019093261,0.3389756510046477,1.4281300334310385,1.0278626492073684,0.0008958600824052422,-3.4921025942160915,0.3227124392870352,0.3131962461231949,1.3944622836627303,1.0209158920358896,0.0008768412784616708,1,thalamus
-3.2252794062385077,0.3429374403823193,-0.024483812066474327,0.5877094976565911,1.1964235872344795,-2.558949263634965e-5,-3.230609784138012,0.3404246253364665,-0.01590642480958368,0.6277519323214684,1.1784949514047915,0.00020055319136121313,1,thalamus
-3.0594014804142233,0.34925473785288486,-0.0006036878893262843,0.5799785462758906,1.2791992662581484,-7.722929161040575e-5,-3.0798677478944647,0.3460966418505,0.006655106145197608,0.6079281058419477,1.2629909515680025,0.0002251965131077745,2,thalamus
-3.042653435051508,0.35049040208318305,-0.00417498593338278,0.5933565560731439,1.2906657070612173,-9.283187782023531e-7,-3.0646070067714297,0.3472835699452548,0.0018300150606372634,0.6153848322612099,1.2747763620116992,0.0002262756733870312,1,thalamus
-3.2193081702137576,0.2503372516478194,0.37568189379252,1.9775072085478698,0.6281648059712244,0.004596473083122301,-3.298470799494296,0.25598040483414114,0.36939061090571307,1.963970039781517,0.6436093187351337,0.00408942584042983,2,thalamus
-3.0805191443087336,0.39910420833531857,0.027699640763784342,2.1753380929672628,1.1160807843420848,0.0077621344463446275,-3.042410289234984,0.39755625271329936,0.03089246347375548,2.1245111955863045,1.1050344686214721,0.007166133175307663,5,thalamus
-3.026426165999449,0.40834225065749125,-0.01263940810807107,2.2069267974890723,1.1234050702310034,0.008690691304558263,-2.9859652559569834,0.4069729267913543,-0.00579889425971717,2.155793147820735,1.112213818036015,0.008002145021403336,5,thalamus
-3.2008754551919916,0.32219694265961296,0.0010633851327295659,1.4727054244225297,1.2474356508862916,0.004485430600537814,-3.2146228757882356,0.32136097932699803,0.006700790840582969,1.4653657149393498,1.2338328389456918,0.0041688667902517445,5,thalamus
-3.195418735112782,0.4274384252408066,0.017367125067512486,2.4640506590592217,1.1685683422086224,0.00845482964013087,-3.1380822538446025,0.42587680711129006,0.0214595958484659,2.4074232549954013,1.1539462260567837,0.007770114103454676,5,thalamus
-3.163196349351589,0.40013233940215465,0.016480677677653495,2.161299884286775,1.1423756515710972,0.007371053821048916,-3.1178304640608934,0.3984499915235834,0.020669701804230382,2.1144309649606505,1.1289069272075771,0.0068231074914299784,5,thalamus
-3.1672063256010072,0.3953247191646478,0.016318790469277845,2.0995041253000974,1.140135519130549,0.007148031598677032,-3.1249365411915915,0.393684447613106,0.020526524734958397,2.0547081883843727,1.1269302949874818,0.00662854458179162,5,thalamus
-3.161807327551478,0.39675331684202214,0.01633789243330585,2.119813605070083,1.1390004392475823,0.0072228656868082875,-3.118929087375594,0.39508434438389683,0.020543147949431843,2.0738860565350175,1.1258580666857507,0.006693689519521538,5,thalamus
-3.5394416855817505,0.32117153310103436,0.12574639259588127,1.4058652389730828,0.9846609416093629,0.0027124174270776844,-3.5365523640331022,0.31995409041973805,0.12808088281127117,1.3916904403557218,0.9754695118567458,0.002942766295785959,5,thalamus
-3.5828550865096194,0.27202554201962925,0.13252990142550025,1.5679165922778755,0.8223517878143359,0.0044015405501538615,-3.6197798758594946,0.2682594273806155,0.12796001170816243,1.5411839396812987,0.8255631305679216,0.004688691512018355,5,thalamus
-3.567571311172232,0.2298880106333365,0.12847492145111852,1.7934436584654434,0.6272782897205267,0.006085285379855876,-3.662373081873175,0.2380972317038823,0.12601392517351093,1.767452872501687,0.6419921381817034,0.006543876941883764,5,thalamus
-3.4949470487888368,0.18931557139780109,0.12395820322729799,2.0750794858637875,0.451896862351407,0.007149906754307814,-3.638615515031563,0.1977640458173654,0.12368191080848162,2.0337943900619306,0.47209753537604054,0.007860729367667213,5,thalamus
-3.3657048877630125,0.15546337494942133,0.11963658130470077,2.36574268610911,0.316607058299401,0.0075296784938349345,-3.5711707691809456,0.1634265470477777,0.12136462743336443,2.3150574854380688,0.3361136238110352,0.008468226717036694,5,thalamus
-3.006666361051949,0.28510448465471505,0.9092437178185067,1.1736287662267015,0.9204544101704969,-5.924522266411391e-5,-3.0801628837733315,0.28734667987501455,0.8542200965089912,1.1558015202520115,0.9295040158340274,0.0001691668460925182,3,thalamus
-3.0740725657517807,0.34164584995318914,-0.015430798799884191,0.19231749765255723,1.2173229830116665,-8.657510353249882e-5,-3.09957757871969,0.3395157783952426,-0.004224155472600619,0.2721225603769807,1.2070968995465228,0.00015146551976696941,3,thalamus
-3.0896224432351524,0.34389890259507694,-0.00765072383531135,0.3086028446594857,1.2375917606165696,0.00047640276094352153,-3.1089409158164596,0.34149825343556023,-0.0011623705364132292,0.3718267797243994,1.2247865873728498,0.0006128266747757306,1,thalamus
-3.2200302540323524,0.3258775634537375,-0.05395425540770766,0.8278501968465963,1.0960749173203754,0.0006490728074163344,-3.247919664296883,0.32540941757661096,-0.041330581338721084,0.855818797112895,1.089046449796389,0.0006929996768398016,1,thalamus
-3.320164015100714,0.3115417614998484,-0.004456711477341865,0.7544480954665554,1.0255787860016934,0.0028763781339348326,-3.344235047543676,0.31305460520169887,0.0014055898237841369,0.7985276416912896,1.0249351362822339,0.002703598678117037,1,thalamus
-3.077684933337824,0.35200657589233103,0.13490775185491077,0.6650729276530835,1.2946859810739757,0.000107660466990021,-3.095774153634336,0.3492753193997286,0.14193387269907015,0.6843318136390779,1.2800834475187908,0.00033914873945360994,4,thalamus
-6.027476270105782,0.40940681962735914,-6.232486791187611e-5,1.5000639572121097,1.5797006528572541,0.0003553057861066497,-6.229762154115037,0.4149623182556572,0.01870453631680183,1.6675257288399594,1.5496919062336711,0.0009113186654214724,1,hippocampus
-6.6317104778732325,0.36405899831728833,-0.05436648174046902,1.1468298903477994,1.2313721825956794,-0.0021982044566386514,-6.593200598920204,0.3618725394343408,-0.0424379607957264,1.2793518980420484,1.2422724290396148,-0.0006401733909753783,1,hippocampus
-7.000855454390287,0.38659089641386124,0.3160359835544248,1.788298873802666,1.4104891095734318,0.0007847181384294677,-6.80094658063425,0.377802220075211,0.32662790414091647,1.9027488073771373,1.3263004244125143,0.0012236462533579205,1,hippocampus
-6.447811278003578,0.39623566728159637,-0.010874849332179096,0.9508364957751394,1.5368197943869173,-2.0755839415763543e-5,-6.53945377055617,0.39551440612464234,-0.002474766791862121,1.1360384560358754,1.4838794837814162,0.0005473581662574628,1,hippocampus
-6.244745453689054,0.400331882415874,0.0027156323315346825,0.9776381375050944,1.597941111370487,-8.821201365642075e-5,-6.388711734312623,0.4011864226386758,0.020086764162919168,1.1162146295563544,1.5683754839446271,0.0005720014880040242,2,hippocampus
-6.226556327447138,0.40147704129386214,-0.0016624707502288572,0.9846516999749062,1.6076332526829245,-1.5374618716476407e-6,-6.3734509931895875,0.4023733507334306,0.015261673078358823,1.1236713559756168,1.5801608943883239,0.0005730806482832811,1,hippocampus
-6.668138710999894,0.308002117671413,0.4466330262274449,2.898227736292929,0.8419203342112873,0.005873611638135367,-6.607314785912454,0.311070185622317,0.38282226892343457,2.472256563495924,0.9489938511117584,0.004436230815326079,2,hippocampus
-6.143329888049485,0.44971300697810795,0.02373571876891646,2.7524876424402787,1.4359292584288643,0.007908253520274433,-6.351254275653142,0.4526460335014752,0.04432412149147704,2.6327977193007115,1.4104190009980968,0.007512938150203913,5,hippocampus
-6.069514111286657,0.4586374633362814,-0.010837339103159196,2.8092773255156462,1.4427465079478754,0.008867202230735052,-6.294809242375141,0.4620627075795301,0.007632763758004389,2.664079671535142,1.4175983504126397,0.008348949996299586,5,hippocampus
-6.562973549806982,0.37304648786365036,0.0018070310034060053,1.8878047521333117,1.6040833743692027,0.00357577339193488,-6.523466862206393,0.37645076011517387,0.02013244885830453,1.9736522386537567,1.5392173713223165,0.004515671765147994,5,hippocampus
-6.330299620162301,0.4906487768647068,0.01500491159428315,3.3117934319949045,1.4989897044582294,0.009414147517816917,-6.44692624026276,0.4809665878994659,0.03489125386618746,2.9157097787098083,1.4593307584334083,0.008116919078350927,5,hippocampus
-6.2708719890722415,0.4570922678225189,0.014191304116892449,2.8377213448291543,1.4664177920008874,0.007826286727570842,-6.426674450479052,0.45353977231175924,0.03410135982195194,2.6227174886750575,1.4342914595842018,0.007169912466326228,5,hippocampus
-6.28338646822809,0.4513716087145648,0.014053456752774425,2.7409226604636245,1.4647704163972437,0.007495461526500295,-6.433780527609749,0.44877422840128184,0.033958182752679957,2.5629947120987797,1.4323148273641064,0.00697534955668787,5,hippocampus
-6.272054094087698,0.45264056740352404,0.014065058566477611,2.7651121108154895,1.462984581700063,0.007583219810715907,-6.427773073793752,0.45017412517207267,0.0339748059671534,2.5821725802494244,1.4312425990623754,0.0070404944944177875,5,hippocampus
-6.962549111980409,0.3794973916788533,0.11881865450907682,1.7951390752353793,1.3321300008158892,0.0029296221202122605,-6.84539635045126,0.3750438712079139,0.14151254082899273,1.899976964070129,1.2808540442333705,0.0032895712706822087,5,hippocampus
-7.119787028380031,0.33295168193308516,0.11935139131592164,2.0201815053036385,1.1390397698223629,0.005122193564126974,-6.928623862277652,0.3233492081687913,0.141391669725884,2.0494704633957057,1.1309476629445463,0.0050354964869146045,5,hippocampus
-7.248449833968177,0.28675181928276255,0.11985613565049819,2.359289861039409,0.8976462874662154,0.007496911923906971,-6.971217068291333,0.29318701249205814,0.1394455831912325,2.275739396216094,0.9473766705583282,0.006890681916780014,5,hippocampus
-7.256467588161973,0.23997776230004916,0.11977761588008715,2.7761556308028976,0.6697455017089298,0.00920427549223393,-6.94745950144972,0.25285382660554123,0.13711356882620318,2.5420809137763376,0.7774820677526653,0.008207534342563463,5,hippocampus
-7.147576500860593,0.19992816451093312,0.1194780192306146,3.2073496891353592,0.4846019700802658,0.010034483154764162,-6.880014755599103,0.21851632783595354,0.134796285451086,2.8233440091524757,0.64149815618766,0.008815031691932944,5,hippocampus
-6.389430206897961,0.3492872443816819,1.0598035027926889,1.6881950201579112,1.2555456726192054,-6.647497764522029e-5,-6.389006870191489,0.3424364606631904,0.8676517545267127,1.6640880439664185,1.2348885482106522,0.0005159718209887679,3,hippocampus
-6.280594144287282,0.3944427519498239,-0.008420341073323586,0.5340500034622915,1.5376341966433262,-9.505258646677558e-5,-6.408421565137847,0.39460555918341844,0.00920750254512094,0.7804090840913877,1.5124814319231474,0.0004982704946632191,3,hippocampus
-6.280748161563828,0.39543497183622717,-0.003864232320825242,0.6708628072268153,1.5560171396459912,0.00037867308686727054,-6.417784902234617,0.39658803422373606,0.01226928748130833,0.8801133034388064,1.5301711197494745,0.0009596316496719803,1,hippocampus
-6.483468962223531,0.37624763227384883,-0.03320487169106533,1.161016287655966,1.3978973692069856,0.0006217027993000484,-6.556763650715041,0.3804991983647868,-0.027898923320999525,1.364105320827302,1.3944309821730136,0.0010398046517360513,1,hippocampus
-6.605353903752024,0.3614622913037102,-0.002684015083167617,1.0506200712937994,1.320895959189526,0.002895852166881015,-6.653079033961834,0.3681443859898747,0.014837247841505696,1.3068141654056966,1.3303196686588585,0.003050403653013287,1,hippocampus
-6.249953726054839,0.40469989649900134,0.232175486175451,1.095828039783934,1.6244267701807755,0.00010025984723088235,-6.404618140052494,0.4043651001879045,0.15536553071679166,1.192618337353485,1.5854679798954145,0.0006859537143498596,4,hippocampus

